423.7 + 426.5 Tb/s GMI Bi-Directional HCF Transmission

We demonstrate OESCL-band same-wavelength bi-directional transmission over 60 km HCF with 42.5 THz bandwidth, achieving GMIs comparable with the highest unidirectional SMF data-rates in both directions, with an aggregate of 423.7 + 426.5 Tb/s.

==> data/OTDR_results_truncated2.txt <==
port2_1310_distance	port2_1310_trace	port1_1550_distance	port1_1550_trace	port2_1550_distance	port2_1550_trace	port1_1310_distance	port1_1310_trace
0.000e+00	1.767e+01	0.000e+00	2.090e+01	0.000e+00	2.402e+01	0.000e+00	1.821e+01
3.941e-02	7.558e+00	3.941e-02	1.135e+01	3.941e-02	1.208e+01	3.941e-02	2.393e+01
7.881e-02	6.846e+00	7.881e-02	2.513e+01	7.881e-02	1.152e+01	7.881e-02	2.182e+01
1.182e-01	6.530e+00	1.182e-01	2.452e+01	1.182e-01	1.092e+01	1.182e-01	2.130e+01
1.576e-01	5.850e+00	1.576e-01	2.393e+01	1.576e-01	1.053e+01	1.576e-01	2.077e+01
1.970e-01	5.573e+00	1.970e-01	2.359e+01	1.970e-01	1.038e+01	1.970e-01	2.056e+01
2.364e-01	5.736e+00	2.364e-01	2.354e+01	2.364e-01	1.045e+01	2.364e-01	2.054e+01
2.758e-01	5.985e+00	2.758e-01	2.354e+01	2.758e-01	1.046e+01	2.758e-01	2.055e+01
3.153e-01	5.750e+00	3.153e-01	2.354e+01	3.153e-01	1.048e+01	3.153e-01	2.054e+01
3.547e-01	5.855e+00	3.547e-01	2.353e+01	3.547e-01	1.048e+01	3.547e-01	2.053e+01
3.941e-01	6.013e+00	3.941e-01	2.352e+01	3.941e-01	1.044e+01	3.941e-01	2.052e+01
4.335e-01	5.886e+00	4.335e-01	2.352e+01	4.335e-01	1.050e+01	4.335e-01	2.052e+01
4.729e-01	5.956e+00	4.729e-01	2.350e+01	4.729e-01	1.050e+01	4.729e-01	2.050e+01
5.123e-01	5.861e+00	5.123e-01	2.349e+01	5.123e-01	1.056e+01	5.123e-01	2.048e+01
5.517e-01	6.026e+00	5.517e-01	2.351e+01	5.517e-01	1.055e+01	5.517e-01	2.052e+01
5.911e-01	5.946e+00	5.911e-01	2.350e+01	5.911e-01	1.051e+01	5.911e-01	2.048e+01
6.305e-01	5.826e+00	6.305e-01	2.343e+01	6.305e-01	1.048e+01	6.305e-01	2.041e+01
6.699e-01	5.809e+00	6.699e-01	2.338e+01	6.699e-01	1.045e+01	6.699e-01	2.037e+01
7.093e-01	5.977e+00	7.093e-01	2.336e+01	7.093e-01	1.049e+01	7.093e-01	2.035e+01
7.487e-01	5.916e+00	7.487e-01	2.334e+01	7.487e-01	1.046e+01	7.487e-01	2.033e+01
7.881e-01	5.874e+00	7.881e-01	2.331e+01	7.881e-01	1.045e+01	7.881e-01	2.029e+01
8.275e-01	5.965e+00	8.275e-01	2.326e+01	8.275e-01	1.041e+01	8.275e-01	2.024e+01
8.669e-01	6.025e+00	8.669e-01	2.322e+01	8.669e-01	1.042e+01	8.669e-01	2.020e+01
9.064e-01	5.817e+00	9.064e-01	2.319e+01	9.064e-01	1.040e+01	9.064e-01	2.018e+01
9.458e-01	5.872e+00	9.458e-01	2.317e+01	9.458e-01	1.040e+01	9.458e-01	2.017e+01
9.852e-01	6.083e+00	9.852e-01	2.316e+01	9.852e-01	1.041e+01	9.852e-01	2.015e+01
1.025e+00	5.889e+00	1.025e+00	2.315e+01	1.025e+00	1.042e+01	1.025e+00	2.014e+01
1.064e+00	5.903e+00	1.064e+00	2.314e+01	1.064e+00	1.043e+01	1.064e+00	2.014e+01
1.103e+00	5.838e+00	1.103e+00	2.315e+01	1.103e+00	1.044e+01	1.103e+00	2.014e+01
1.143e+00	5.718e+00	1.143e+00	2.313e+01	1.143e+00	1.043e+01	1.143e+00	2.013e+01
1.182e+00	5.857e+00	1.182e+00	2.316e+01	1.182e+00	1.049e+01	1.182e+00	2.013e+01
1.222e+00	5.904e+00	1.222e+00	2.316e+01	1.222e+00	1.048e+01	1.222e+00	2.012e+01
1.261e+00	6.086e+00	1.261e+00	2.314e+01	1.261e+00	1.047e+01	1.261e+00	2.009e+01
1.300e+00	5.956e+00	1.300e+00	2.313e+01	1.300e+00	1.049e+01	1.300e+00	2.008e+01
1.340e+00	5.932e+00	1.340e+00	2.309e+01	1.340e+00	1.046e+01	1.340e+00	2.004e+01
1.379e+00	5.798e+00	1.379e+00	2.306e+01	1.379e+00	1.046e+01	1.379e+00	2.000e+01
1.419e+00	5.808e+00	1.419e+00	2.304e+01	1.419e+00	1.047e+01	1.419e+00	1.997e+01
1.458e+00	6.232e+00	1.458e+00	2.301e+01	1.458e+00	1.045e+01	1.458e+00	1.994e+01
1.497e+00	5.674e+00	1.497e+00	2.300e+01	1.497e+00	1.045e+01	1.497e+00	1.992e+01
1.537e+00	6.055e+00	1.537e+00	2.299e+01	1.537e+00	1.048e+01	1.537e+00	1.990e+01
1.576e+00	6.082e+00	1.576e+00	2.298e+01	1.576e+00	1.047e+01	1.576e+00	1.988e+01
1.616e+00	6.252e+00	1.616e+00	2.296e+01	1.616e+00	1.053e+01	1.616e+00	1.986e+01
1.655e+00	6.060e+00	1.655e+00	2.297e+01	1.655e+00	1.050e+01	1.655e+00	1.986e+01
1.694e+00	6.098e+00	1.694e+00	2.297e+01	1.694e+00	1.052e+01	1.694e+00	1.985e+01
1.734e+00	6.211e+00	1.734e+00	2.296e+01	1.734e+00	1.055e+01	1.734e+00	1.984e+01
1.773e+00	5.903e+00	1.773e+00	2.295e+01	1.773e+00	1.053e+01	1.773e+00	1.982e+01
1.813e+00	6.122e+00	1.813e+00	2.293e+01	1.813e+00	1.054e+01	1.813e+00	1.980e+01
1.852e+00	5.960e+00	1.852e+00	2.290e+01	1.852e+00	1.053e+01	1.852e+00	1.976e+01
1.892e+00	6.008e+00	1.892e+00	2.287e+01	1.892e+00	1.050e+01	1.892e+00	1.973e+01
1.931e+00	6.116e+00	1.931e+00	2.284e+01	1.931e+00	1.048e+01	1.931e+00	1.969e+01
1.970e+00	6.118e+00	1.970e+00	2.281e+01	1.970e+00	1.045e+01	1.970e+00	1.966e+01
2.010e+00	6.223e+00	2.010e+00	2.278e+01	2.010e+00	1.048e+01	2.010e+00	1.962e+01
2.049e+00	6.163e+00	2.049e+00	2.275e+01	2.049e+00	1.047e+01	2.049e+00	1.959e+01
2.089e+00	5.991e+00	2.089e+00	2.272e+01	2.089e+00	1.043e+01	2.089e+00	1.955e+01
2.128e+00	6.084e+00	2.128e+00	2.269e+01	2.128e+00	1.040e+01	2.128e+00	1.950e+01
2.167e+00	5.947e+00	2.167e+00	2.266e+01	2.167e+00	1.042e+01	2.167e+00	1.948e+01
2.207e+00	6.241e+00	2.207e+00	2.264e+01	2.207e+00	1.040e+01	2.207e+00	1.947e+01
2.246e+00	5.908e+00	2.246e+00	2.264e+01	2.246e+00	1.042e+01	2.246e+00	1.947e+01
2.286e+00	6.094e+00	2.286e+00	2.265e+01	2.286e+00	1.048e+01	2.286e+00	1.947e+01
2.325e+00	6.288e+00	2.325e+00	2.266e+01	2.325e+00	1.050e+01	2.325e+00	1.948e+01
2.364e+00	6.197e+00	2.364e+00	2.269e+01	2.364e+00	1.053e+01	2.364e+00	1.951e+01
2.404e+00	6.312e+00	2.404e+00	2.272e+01	2.404e+00	1.061e+01	2.404e+00	1.953e+01
2.443e+00	6.218e+00	2.443e+00	2.275e+01	2.443e+00	1.062e+01	2.443e+00	1.956e+01
2.483e+00	6.324e+00	2.483e+00	2.279e+01	2.483e+00	1.066e+01	2.483e+00	1.958e+01
2.522e+00	6.495e+00	2.522e+00	2.280e+01	2.522e+00	1.073e+01	2.522e+00	1.958e+01
2.561e+00	6.206e+00	2.561e+00	2.281e+01	2.561e+00	1.077e+01	2.561e+00	1.958e+01
2.601e+00	6.398e+00	2.601e+00	2.280e+01	2.601e+00	1.076e+01	2.601e+00	1.957e+01
2.640e+00	6.534e+00	2.640e+00	2.279e+01	2.640e+00	1.076e+01	2.640e+00	1.956e+01
2.680e+00	6.481e+00	2.680e+00	2.277e+01	2.680e+00	1.077e+01	2.680e+00	1.954e+01
2.719e+00	6.328e+00	2.719e+00	2.276e+01	2.719e+00	1.076e+01	2.719e+00	1.953e+01
2.758e+00	6.347e+00	2.758e+00	2.275e+01	2.758e+00	1.076e+01	2.758e+00	1.951e+01
2.798e+00	6.394e+00	2.798e+00	2.272e+01	2.798e+00	1.078e+01	2.798e+00	1.948e+01
2.837e+00	6.377e+00	2.837e+00	2.270e+01	2.837e+00	1.074e+01	2.837e+00	1.946e+01
2.877e+00	6.311e+00	2.877e+00	2.268e+01	2.877e+00	1.074e+01	2.877e+00	1.943e+01
2.916e+00	6.400e+00	2.916e+00	2.266e+01	2.916e+00	1.078e+01	2.916e+00	1.941e+01
2.955e+00	6.516e+00	2.955e+00	2.264e+01	2.955e+00	1.076e+01	2.955e+00	1.938e+01
2.995e+00	6.522e+00	2.995e+00	2.262e+01	2.995e+00	1.072e+01	2.995e+00	1.936e+01
3.034e+00	6.351e+00	3.034e+00	2.261e+01	3.034e+00	1.077e+01	3.034e+00	1.935e+01
3.074e+00	6.486e+00	3.074e+00	2.260e+01	3.074e+00	1.077e+01	3.074e+00	1.932e+01
3.113e+00	6.239e+00	3.113e+00	2.257e+01	3.113e+00	1.074e+01	3.113e+00	1.929e+01
3.153e+00	6.595e+00	3.153e+00	2.255e+01	3.153e+00	1.077e+01	3.153e+00	1.928e+01
3.192e+00	6.406e+00	3.192e+00	2.255e+01	3.192e+00	1.078e+01	3.192e+00	1.927e+01
3.231e+00	6.585e+00	3.231e+00	2.255e+01	3.231e+00	1.077e+01	3.231e+00	1.926e+01
3.271e+00	6.323e+00	3.271e+00	2.254e+01	3.271e+00	1.081e+01	3.271e+00	1.924e+01
3.310e+00	6.616e+00	3.310e+00	2.252e+01	3.310e+00	1.081e+01	3.310e+00	1.923e+01
3.350e+00	6.379e+00	3.350e+00	2.251e+01	3.350e+00	1.079e+01	3.350e+00	1.921e+01
3.389e+00	6.645e+00	3.389e+00	2.250e+01	3.389e+00	1.080e+01	3.389e+00	1.920e+01
3.428e+00	6.347e+00	3.428e+00	2.249e+01	3.428e+00	1.083e+01	3.428e+00	1.919e+01
3.468e+00	6.346e+00	3.468e+00	2.248e+01	3.468e+00	1.081e+01	3.468e+00	1.917e+01
3.507e+00	6.428e+00	3.507e+00	2.246e+01	3.507e+00	1.082e+01	3.507e+00	1.915e+01
3.547e+00	6.382e+00	3.547e+00	2.245e+01	3.547e+00	1.083e+01	3.547e+00	1.914e+01
3.586e+00	6.736e+00	3.586e+00	2.245e+01	3.586e+00	1.086e+01	3.586e+00	1.913e+01
3.625e+00	6.612e+00	3.625e+00	2.245e+01	3.625e+00	1.087e+01	3.625e+00	1.913e+01
3.665e+00	6.690e+00	3.665e+00	2.244e+01	3.665e+00	1.086e+01	3.665e+00	1.913e+01
3.704e+00	6.708e+00	3.704e+00	2.245e+01	3.704e+00	1.091e+01	3.704e+00	1.915e+01
3.744e+00	6.549e+00	3.744e+00	2.246e+01	3.744e+00	1.093e+01	3.744e+00	1.915e+01
3.783e+00	6.653e+00	3.783e+00	2.247e+01	3.783e+00	1.097e+01	3.783e+00	1.916e+01
3.822e+00	6.666e+00	3.822e+00	2.247e+01	3.822e+00	1.100e+01	3.822e+00	1.915e+01
3.862e+00	6.472e+00	3.862e+00	2.247e+01	3.862e+00	1.098e+01	3.862e+00	1.917e+01
3.901e+00	6.756e+00	3.901e+00	2.247e+01	3.901e+00	1.099e+01	3.901e+00	1.915e+01
3.941e+00	6.811e+00	3.941e+00	2.246e+01	3.941e+00	1.101e+01	3.941e+00	1.914e+01
3.980e+00	6.691e+00	3.980e+00	2.245e+01	3.980e+00	1.105e+01	3.980e+00	1.913e+01
4.019e+00	6.696e+00	4.019e+00	2.243e+01	4.019e+00	1.103e+01	4.019e+00	1.912e+01
4.059e+00	6.733e+00	4.059e+00	2.241e+01	4.059e+00	1.102e+01	4.059e+00	1.908e+01
4.098e+00	6.707e+00	4.098e+00	2.239e+01	4.098e+00	1.103e+01	4.098e+00	1.907e+01
4.138e+00	6.745e+00	4.138e+00	2.236e+01	4.138e+00	1.104e+01	4.138e+00	1.906e+01
4.177e+00	6.741e+00	4.177e+00	2.235e+01	4.177e+00	1.101e+01	4.177e+00	1.904e+01
4.217e+00	6.818e+00	4.217e+00	2.235e+01	4.217e+00	1.106e+01	4.217e+00	1.904e+01
4.256e+00	6.455e+00	4.256e+00	2.234e+01	4.256e+00	1.102e+01	4.256e+00	1.903e+01
4.295e+00	6.831e+00	4.295e+00	2.233e+01	4.295e+00	1.106e+01	4.295e+00	1.902e+01
4.335e+00	6.943e+00	4.335e+00	2.232e+01	4.335e+00	1.107e+01	4.335e+00	1.900e+01
4.374e+00	6.614e+00	4.374e+00	2.230e+01	4.374e+00	1.108e+01	4.374e+00	1.900e+01
4.414e+00	6.773e+00	4.414e+00	2.231e+01	4.414e+00	1.110e+01	4.414e+00	1.899e+01
4.453e+00	6.794e+00	4.453e+00	2.231e+01	4.453e+00	1.110e+01	4.453e+00	1.901e+01
4.492e+00	6.893e+00	4.492e+00	2.232e+01	4.492e+00	1.113e+01	4.492e+00	1.901e+01
4.532e+00	6.808e+00	4.532e+00	2.231e+01	4.532e+00	1.116e+01	4.532e+00	1.900e+01
4.571e+00	6.697e+00	4.571e+00	2.230e+01	4.571e+00	1.113e+01	4.571e+00	1.899e+01
4.611e+00	6.827e+00	4.611e+00	2.229e+01	4.611e+00	1.115e+01	4.611e+00	1.897e+01
4.650e+00	6.860e+00	4.650e+00	2.228e+01	4.650e+00	1.113e+01	4.650e+00	1.897e+01
4.689e+00	6.820e+00	4.689e+00	2.226e+01	4.689e+00	1.116e+01	4.689e+00	1.894e+01
4.729e+00	6.806e+00	4.729e+00	2.224e+01	4.729e+00	1.114e+01	4.729e+00	1.893e+01
4.768e+00	6.860e+00	4.768e+00	2.222e+01	4.768e+00	1.117e+01	4.768e+00	1.891e+01
4.808e+00	6.840e+00	4.808e+00	2.221e+01	4.808e+00	1.117e+01	4.808e+00	1.890e+01
4.847e+00	6.819e+00	4.847e+00	2.219e+01	4.847e+00	1.116e+01	4.847e+00	1.887e+01
4.886e+00	6.749e+00	4.886e+00	2.218e+01	4.886e+00	1.116e+01	4.886e+00	1.886e+01
4.926e+00	6.783e+00	4.926e+00	2.215e+01	4.926e+00	1.117e+01	4.926e+00	1.885e+01
4.965e+00	6.956e+00	4.965e+00	2.215e+01	4.965e+00	1.117e+01	4.965e+00	1.884e+01
5.005e+00	6.592e+00	5.005e+00	2.215e+01	5.005e+00	1.119e+01	5.005e+00	1.885e+01
5.044e+00	6.893e+00	5.044e+00	2.216e+01	5.044e+00	1.121e+01	5.044e+00	1.884e+01
5.083e+00	6.872e+00	5.083e+00	2.216e+01	5.083e+00	1.124e+01	5.083e+00	1.883e+01
5.123e+00	7.008e+00	5.123e+00	2.215e+01	5.123e+00	1.125e+01	5.123e+00	1.883e+01
5.162e+00	6.831e+00	5.162e+00	2.214e+01	5.162e+00	1.125e+01	5.162e+00	1.884e+01
5.202e+00	6.989e+00	5.202e+00	2.215e+01	5.202e+00	1.127e+01	5.202e+00	1.884e+01
5.241e+00	6.838e+00	5.241e+00	2.215e+01	5.241e+00	1.126e+01	5.241e+00	1.883e+01
5.280e+00	6.975e+00	5.280e+00	2.213e+01	5.280e+00	1.129e+01	5.280e+00	1.881e+01
5.320e+00	6.900e+00	5.320e+00	2.212e+01	5.320e+00	1.129e+01	5.320e+00	1.879e+01
5.359e+00	6.976e+00	5.359e+00	2.209e+01	5.359e+00	1.129e+01	5.359e+00	1.876e+01
5.399e+00	6.992e+00	5.399e+00	2.207e+01	5.399e+00	1.128e+01	5.399e+00	1.875e+01
5.438e+00	6.995e+00	5.438e+00	2.205e+01	5.438e+00	1.128e+01	5.438e+00	1.873e+01
5.478e+00	7.015e+00	5.478e+00	2.204e+01	5.478e+00	1.128e+01	5.478e+00	1.872e+01
5.517e+00	7.003e+00	5.517e+00	2.202e+01	5.517e+00	1.128e+01	5.517e+00	1.870e+01
5.556e+00	6.841e+00	5.556e+00	2.200e+01	5.556e+00	1.126e+01	5.556e+00	1.868e+01
5.596e+00	7.045e+00	5.596e+00	2.199e+01	5.596e+00	1.125e+01	5.596e+00	1.866e+01
5.635e+00	6.909e+00	5.635e+00	2.198e+01	5.635e+00	1.128e+01	5.635e+00	1.866e+01
5.675e+00	6.974e+00	5.675e+00	2.198e+01	5.675e+00	1.130e+01	5.675e+00	1.867e+01
5.714e+00	6.963e+00	5.714e+00	2.198e+01	5.714e+00	1.134e+01	5.714e+00	1.866e+01
5.753e+00	7.099e+00	5.753e+00	2.199e+01	5.753e+00	1.136e+01	5.753e+00	1.866e+01
5.793e+00	7.033e+00	5.793e+00	2.199e+01	5.793e+00	1.135e+01	5.793e+00	1.866e+01
5.832e+00	6.981e+00	5.832e+00	2.199e+01	5.832e+00	1.138e+01	5.832e+00	1.868e+01
5.872e+00	7.041e+00	5.872e+00	2.201e+01	5.872e+00	1.142e+01	5.872e+00	1.870e+01
5.911e+00	7.023e+00	5.911e+00	2.203e+01	5.911e+00	1.147e+01	5.911e+00	1.870e+01
5.950e+00	7.229e+00	5.950e+00	2.203e+01	5.950e+00	1.149e+01	5.950e+00	1.870e+01
5.990e+00	7.176e+00	5.990e+00	2.204e+01	5.990e+00	1.151e+01	5.990e+00	1.872e+01
6.029e+00	7.252e+00	6.029e+00	2.204e+01	6.029e+00	1.152e+01	6.029e+00	1.871e+01
6.069e+00	7.169e+00	6.069e+00	2.202e+01	6.069e+00	1.152e+01	6.069e+00	1.870e+01
6.108e+00	7.160e+00	6.108e+00	2.201e+01	6.108e+00	1.150e+01	6.108e+00	1.868e+01
6.147e+00	7.089e+00	6.147e+00	2.199e+01	6.147e+00	1.149e+01	6.147e+00	1.867e+01
6.187e+00	7.029e+00	6.187e+00	2.198e+01	6.187e+00	1.152e+01	6.187e+00	1.865e+01
6.226e+00	7.213e+00	6.226e+00	2.196e+01	6.226e+00	1.153e+01	6.226e+00	1.864e+01
6.266e+00	7.269e+00	6.266e+00	2.195e+01	6.266e+00	1.150e+01	6.266e+00	1.862e+01
6.305e+00	7.267e+00	6.305e+00	2.193e+01	6.305e+00	1.154e+01	6.305e+00	1.861e+01
6.344e+00	7.278e+00	6.344e+00	2.193e+01	6.344e+00	1.154e+01	6.344e+00	1.860e+01
6.384e+00	7.406e+00	6.384e+00	2.192e+01	6.384e+00	1.157e+01	6.384e+00	1.860e+01
6.423e+00	7.267e+00	6.423e+00	2.191e+01	6.423e+00	1.155e+01	6.423e+00	1.858e+01
6.463e+00	7.235e+00	6.463e+00	2.189e+01	6.463e+00	1.155e+01	6.463e+00	1.857e+01
6.502e+00	7.138e+00	6.502e+00	2.189e+01	6.502e+00	1.156e+01	6.502e+00	1.856e+01
6.542e+00	7.149e+00	6.542e+00	2.188e+01	6.542e+00	1.159e+01	6.542e+00	1.856e+01
6.581e+00	7.260e+00	6.581e+00	2.187e+01	6.581e+00	1.157e+01	6.581e+00	1.856e+01
6.620e+00	7.275e+00	6.620e+00	2.186e+01	6.620e+00	1.161e+01	6.620e+00	1.854e+01
6.660e+00	7.307e+00	6.660e+00	2.185e+01	6.660e+00	1.158e+01	6.660e+00	1.852e+01
6.699e+00	7.250e+00	6.699e+00	2.182e+01	6.699e+00	1.159e+01	6.699e+00	1.849e+01
6.739e+00	7.175e+00	6.739e+00	2.180e+01	6.739e+00	1.161e+01	6.739e+00	1.849e+01
6.778e+00	7.077e+00	6.778e+00	2.179e+01	6.778e+00	1.157e+01	6.778e+00	1.846e+01
6.817e+00	7.111e+00	6.817e+00	2.176e+01	6.817e+00	1.157e+01	6.817e+00	1.844e+01
6.857e+00	7.094e+00	6.857e+00	2.173e+01	6.857e+00	1.154e+01	6.857e+00	1.842e+01
6.896e+00	7.242e+00	6.896e+00	2.172e+01	6.896e+00	1.157e+01	6.896e+00	1.840e+01
6.936e+00	7.302e+00	6.936e+00	2.170e+01	6.936e+00	1.155e+01	6.936e+00	1.837e+01
6.975e+00	7.203e+00	6.975e+00	2.168e+01	6.975e+00	1.157e+01	6.975e+00	1.837e+01
7.014e+00	7.180e+00	7.014e+00	2.168e+01	7.014e+00	1.159e+01	7.014e+00	1.837e+01
7.054e+00	7.398e+00	7.054e+00	2.170e+01	7.054e+00	1.161e+01	7.054e+00	1.839e+01
7.093e+00	7.330e+00	7.093e+00	2.170e+01	7.093e+00	1.162e+01	7.093e+00	1.839e+01
7.133e+00	7.290e+00	7.133e+00	2.172e+01	7.133e+00	1.166e+01	7.133e+00	1.840e+01
7.172e+00	7.158e+00	7.172e+00	2.173e+01	7.172e+00	1.169e+01	7.172e+00	1.841e+01
7.211e+00	7.466e+00	7.211e+00	2.174e+01	7.211e+00	1.173e+01	7.211e+00	1.843e+01
7.251e+00	7.545e+00	7.251e+00	2.176e+01	7.251e+00	1.176e+01	7.251e+00	1.844e+01
7.290e+00	7.483e+00	7.290e+00	2.178e+01	7.290e+00	1.180e+01	7.290e+00	1.846e+01
7.330e+00	7.395e+00	7.330e+00	2.179e+01	7.330e+00	1.183e+01	7.330e+00	1.846e+01
7.369e+00	7.483e+00	7.369e+00	2.178e+01	7.369e+00	1.185e+01	7.369e+00	1.846e+01
7.408e+00	7.528e+00	7.408e+00	2.177e+01	7.408e+00	1.185e+01	7.408e+00	1.845e+01
7.448e+00	7.519e+00	7.448e+00	2.177e+01	7.448e+00	1.183e+01	7.448e+00	1.844e+01
7.487e+00	7.492e+00	7.487e+00	2.176e+01	7.487e+00	1.182e+01	7.487e+00	1.842e+01
7.527e+00	7.484e+00	7.527e+00	2.172e+01	7.527e+00	1.182e+01	7.527e+00	1.839e+01
7.566e+00	7.515e+00	7.566e+00	2.167e+01	7.566e+00	1.182e+01	7.566e+00	1.834e+01
7.605e+00	7.382e+00	7.605e+00	2.165e+01	7.605e+00	1.179e+01	7.605e+00	1.833e+01
7.645e+00	7.437e+00	7.645e+00	2.162e+01	7.645e+00	1.179e+01	7.645e+00	1.829e+01
7.684e+00	7.327e+00	7.684e+00	2.159e+01	7.684e+00	1.177e+01	7.684e+00	1.827e+01
7.724e+00	7.377e+00	7.724e+00	2.156e+01	7.724e+00	1.176e+01	7.724e+00	1.824e+01
7.763e+00	7.454e+00	7.763e+00	2.153e+01	7.763e+00	1.174e+01	7.763e+00	1.822e+01
7.803e+00	7.280e+00	7.803e+00	2.151e+01	7.803e+00	1.173e+01	7.803e+00	1.819e+01
7.842e+00	7.584e+00	7.842e+00	2.151e+01	7.842e+00	1.177e+01	7.842e+00	1.821e+01
7.881e+00	7.292e+00	7.881e+00	2.152e+01	7.881e+00	1.182e+01	7.881e+00	1.822e+01
7.921e+00	7.402e+00	7.921e+00	2.152e+01	7.921e+00	1.183e+01	7.921e+00	1.822e+01
7.960e+00	7.534e+00	7.960e+00	2.153e+01	7.960e+00	1.184e+01	7.960e+00	1.822e+01
8.000e+00	7.546e+00	8.000e+00	2.152e+01	8.000e+00	1.183e+01	8.000e+00	1.821e+01
8.039e+00	7.454e+00	8.039e+00	2.152e+01	8.039e+00	1.188e+01	8.039e+00	1.820e+01
8.078e+00	7.454e+00	8.078e+00	2.151e+01	8.078e+00	1.185e+01	8.078e+00	1.820e+01
8.118e+00	7.486e+00	8.118e+00	2.149e+01	8.118e+00	1.185e+01	8.118e+00	1.818e+01
8.157e+00	7.458e+00	8.157e+00	2.145e+01	8.157e+00	1.183e+01	8.157e+00	1.813e+01
8.197e+00	7.495e+00	8.197e+00	2.143e+01	8.197e+00	1.183e+01	8.197e+00	1.812e+01
8.236e+00	7.635e+00	8.236e+00	2.143e+01	8.236e+00	1.183e+01	8.236e+00	1.811e+01
8.275e+00	7.518e+00	8.275e+00	2.142e+01	8.275e+00	1.188e+01	8.275e+00	1.811e+01
8.315e+00	7.495e+00	8.315e+00	2.142e+01	8.315e+00	1.186e+01	8.315e+00	1.810e+01
8.354e+00	7.540e+00	8.354e+00	2.142e+01	8.354e+00	1.188e+01	8.354e+00	1.810e+01
8.394e+00	7.628e+00	8.394e+00	2.141e+01	8.394e+00	1.188e+01	8.394e+00	1.810e+01
8.433e+00	7.742e+00	8.433e+00	2.141e+01	8.433e+00	1.189e+01	8.433e+00	1.809e+01
8.472e+00	7.608e+00	8.472e+00	2.140e+01	8.472e+00	1.193e+01	8.472e+00	1.809e+01
8.512e+00	7.538e+00	8.512e+00	2.139e+01	8.512e+00	1.194e+01	8.512e+00	1.808e+01
8.551e+00	7.595e+00	8.551e+00	2.139e+01	8.551e+00	1.194e+01	8.551e+00	1.808e+01
8.591e+00	7.588e+00	8.591e+00	2.138e+01	8.591e+00	1.195e+01	8.591e+00	1.807e+01
8.630e+00	7.672e+00	8.630e+00	2.139e+01	8.630e+00	1.200e+01	8.630e+00	1.808e+01
8.669e+00	7.622e+00	8.669e+00	2.140e+01	8.669e+00	1.201e+01	8.669e+00	1.809e+01
8.709e+00	7.648e+00	8.709e+00	2.141e+01	8.709e+00	1.203e+01	8.709e+00	1.810e+01
8.748e+00	7.780e+00	8.748e+00	2.141e+01	8.748e+00	1.205e+01	8.748e+00	1.809e+01
8.788e+00	7.774e+00	8.788e+00	2.140e+01	8.788e+00	1.205e+01	8.788e+00	1.809e+01
8.827e+00	7.648e+00	8.827e+00	2.139e+01	8.827e+00	1.205e+01	8.827e+00	1.807e+01
8.866e+00	7.638e+00	8.866e+00	2.137e+01	8.866e+00	1.205e+01	8.866e+00	1.805e+01
8.906e+00	7.656e+00	8.906e+00	2.135e+01	8.906e+00	1.208e+01	8.906e+00	1.803e+01
8.945e+00	7.747e+00	8.945e+00	2.134e+01	8.945e+00	1.206e+01	8.945e+00	1.802e+01
8.985e+00	7.774e+00	8.985e+00	2.133e+01	8.985e+00	1.206e+01	8.985e+00	1.801e+01
9.024e+00	7.747e+00	9.024e+00	2.132e+01	9.024e+00	1.205e+01	9.024e+00	1.800e+01
9.064e+00	7.895e+00	9.064e+00	2.131e+01	9.064e+00	1.207e+01	9.064e+00	1.799e+01
9.103e+00	7.780e+00	9.103e+00	2.130e+01	9.103e+00	1.208e+01	9.103e+00	1.797e+01
9.142e+00	7.799e+00	9.142e+00	2.129e+01	9.142e+00	1.209e+01	9.142e+00	1.798e+01
9.182e+00	7.786e+00	9.182e+00	2.128e+01	9.182e+00	1.209e+01	9.182e+00	1.796e+01
9.221e+00	7.727e+00	9.221e+00	2.126e+01	9.221e+00	1.207e+01	9.221e+00	1.793e+01
9.261e+00	7.825e+00	9.261e+00	2.123e+01	9.261e+00	1.207e+01	9.261e+00	1.792e+01
9.300e+00	7.918e+00	9.300e+00	2.124e+01	9.300e+00	1.210e+01	9.300e+00	1.792e+01
9.339e+00	7.791e+00	9.339e+00	2.124e+01	9.339e+00	1.211e+01	9.339e+00	1.792e+01
9.379e+00	7.712e+00	9.379e+00	2.123e+01	9.379e+00	1.212e+01	9.379e+00	1.793e+01
9.418e+00	7.804e+00	9.418e+00	2.122e+01	9.418e+00	1.211e+01	9.418e+00	1.790e+01
9.458e+00	7.810e+00	9.458e+00	2.120e+01	9.458e+00	1.212e+01	9.458e+00	1.790e+01
9.497e+00	7.811e+00	9.497e+00	2.119e+01	9.497e+00	1.211e+01	9.497e+00	1.788e+01
9.536e+00	7.693e+00	9.536e+00	2.117e+01	9.536e+00	1.211e+01	9.536e+00	1.786e+01
9.576e+00	7.788e+00	9.576e+00	2.114e+01	9.576e+00	1.208e+01	9.576e+00	1.781e+01
9.615e+00	7.832e+00	9.615e+00	2.111e+01	9.615e+00	1.209e+01	9.615e+00	1.779e+01
9.655e+00	7.768e+00	9.655e+00	2.109e+01	9.655e+00	1.208e+01	9.655e+00	1.777e+01
9.694e+00	7.692e+00	9.694e+00	2.106e+01	9.694e+00	1.205e+01	9.694e+00	1.775e+01
9.733e+00	7.703e+00	9.733e+00	2.104e+01	9.733e+00	1.208e+01	9.733e+00	1.774e+01
9.773e+00	7.712e+00	9.773e+00	2.104e+01	9.773e+00	1.207e+01	9.773e+00	1.772e+01
9.812e+00	7.833e+00	9.812e+00	2.102e+01	9.812e+00	1.205e+01	9.812e+00	1.770e+01
9.852e+00	7.847e+00	9.852e+00	2.101e+01	9.852e+00	1.210e+01	9.852e+00	1.771e+01
9.891e+00	7.771e+00	9.891e+00	2.102e+01	9.891e+00	1.212e+01	9.891e+00	1.770e+01
9.930e+00	7.847e+00	9.930e+00	2.101e+01	9.930e+00	1.210e+01	9.930e+00	1.771e+01
9.970e+00	7.863e+00	9.970e+00	2.102e+01	9.970e+00	1.214e+01	9.970e+00	1.771e+01
1.001e+01	7.893e+00	1.001e+01	2.103e+01	1.001e+01	1.215e+01	1.001e+01	1.771e+01
1.005e+01	7.676e+00	1.005e+01	2.102e+01	1.005e+01	1.218e+01	1.005e+01	1.772e+01
1.009e+01	7.906e+00	1.009e+01	2.103e+01	1.009e+01	1.217e+01	1.009e+01	1.772e+01
1.013e+01	7.805e+00	1.013e+01	2.103e+01	1.013e+01	1.221e+01	1.013e+01	1.770e+01
1.017e+01	7.857e+00	1.017e+01	2.102e+01	1.017e+01	1.219e+01	1.017e+01	1.771e+01
1.021e+01	7.946e+00	1.021e+01	2.101e+01	1.021e+01	1.222e+01	1.021e+01	1.770e+01
1.025e+01	7.921e+00	1.025e+01	2.101e+01	1.025e+01	1.221e+01	1.025e+01	1.769e+01
1.029e+01	7.928e+00	1.029e+01	2.100e+01	1.029e+01	1.221e+01	1.029e+01	1.768e+01
1.032e+01	7.864e+00	1.032e+01	2.099e+01	1.032e+01	1.222e+01	1.032e+01	1.768e+01
1.036e+01	7.925e+00	1.036e+01	2.099e+01	1.036e+01	1.223e+01	1.036e+01	1.767e+01
1.040e+01	7.962e+00	1.040e+01	2.099e+01	1.040e+01	1.223e+01	1.040e+01	1.767e+01
1.044e+01	7.902e+00	1.044e+01	2.098e+01	1.044e+01	1.225e+01	1.044e+01	1.766e+01
1.048e+01	7.927e+00	1.048e+01	2.097e+01	1.048e+01	1.226e+01	1.048e+01	1.765e+01
1.052e+01	7.887e+00	1.052e+01	2.095e+01	1.052e+01	1.226e+01	1.052e+01	1.763e+01
1.056e+01	7.924e+00	1.056e+01	2.093e+01	1.056e+01	1.225e+01	1.056e+01	1.762e+01
1.060e+01	8.070e+00	1.060e+01	2.092e+01	1.060e+01	1.225e+01	1.060e+01	1.760e+01
1.064e+01	8.033e+00	1.064e+01	2.091e+01	1.064e+01	1.227e+01	1.064e+01	1.759e+01
1.068e+01	8.073e+00	1.068e+01	2.091e+01	1.068e+01	1.227e+01	1.068e+01	1.758e+01
1.072e+01	7.925e+00	1.072e+01	2.090e+01	1.072e+01	1.228e+01	1.072e+01	1.758e+01
1.076e+01	8.039e+00	1.076e+01	2.089e+01	1.076e+01	1.228e+01	1.076e+01	1.758e+01
1.080e+01	7.945e+00	1.080e+01	2.089e+01	1.080e+01	1.230e+01	1.080e+01	1.758e+01
1.084e+01	7.999e+00	1.084e+01	2.088e+01	1.084e+01	1.229e+01	1.084e+01	1.756e+01
1.088e+01	8.045e+00	1.088e+01	2.087e+01	1.088e+01	1.230e+01	1.088e+01	1.756e+01
1.092e+01	7.914e+00	1.092e+01	2.086e+01	1.092e+01	1.231e+01	1.092e+01	1.754e+01
1.096e+01	8.013e+00	1.096e+01	2.084e+01	1.096e+01	1.229e+01	1.096e+01	1.751e+01
1.099e+01	7.973e+00	1.099e+01	2.082e+01	1.099e+01	1.227e+01	1.099e+01	1.749e+01
1.103e+01	7.989e+00	1.103e+01	2.079e+01	1.103e+01	1.226e+01	1.103e+01	1.747e+01
1.107e+01	8.063e+00	1.107e+01	2.079e+01	1.107e+01	1.230e+01	1.107e+01	1.748e+01
1.111e+01	7.932e+00	1.111e+01	2.079e+01	1.111e+01	1.230e+01	1.111e+01	1.747e+01
1.115e+01	8.019e+00	1.115e+01	2.079e+01	1.115e+01	1.232e+01	1.115e+01	1.746e+01
1.119e+01	7.971e+00	1.119e+01	2.079e+01	1.119e+01	1.233e+01	1.119e+01	1.746e+01
1.123e+01	8.108e+00	1.123e+01	2.078e+01	1.123e+01	1.236e+01	1.123e+01	1.745e+01
1.127e+01	8.108e+00	1.127e+01	2.078e+01	1.127e+01	1.237e+01	1.127e+01	1.746e+01
1.131e+01	8.014e+00	1.131e+01	2.079e+01	1.131e+01	1.238e+01	1.131e+01	1.747e+01
1.135e+01	8.080e+00	1.135e+01	2.079e+01	1.135e+01	1.240e+01	1.135e+01	1.746e+01
1.139e+01	8.112e+00	1.139e+01	2.078e+01	1.139e+01	1.241e+01	1.139e+01	1.745e+01
1.143e+01	8.043e+00	1.143e+01	2.078e+01	1.143e+01	1.243e+01	1.143e+01	1.746e+01
1.147e+01	8.177e+00	1.147e+01	2.078e+01	1.147e+01	1.246e+01	1.147e+01	1.746e+01
1.151e+01	8.232e+00	1.151e+01	2.079e+01	1.151e+01	1.247e+01	1.151e+01	1.747e+01
1.155e+01	8.149e+00	1.155e+01	2.078e+01	1.155e+01	1.247e+01	1.155e+01	1.745e+01
1.159e+01	8.188e+00	1.159e+01	2.078e+01	1.159e+01	1.246e+01	1.159e+01	1.744e+01
1.162e+01	8.227e+00	1.162e+01	2.077e+01	1.162e+01	1.247e+01	1.162e+01	1.744e+01
1.166e+01	8.125e+00	1.166e+01	2.075e+01	1.166e+01	1.247e+01	1.166e+01	1.741e+01
1.170e+01	8.187e+00	1.170e+01	2.074e+01	1.170e+01	1.246e+01	1.170e+01	1.741e+01
1.174e+01	8.179e+00	1.174e+01	2.072e+01	1.174e+01	1.247e+01	1.174e+01	1.739e+01
1.178e+01	8.185e+00	1.178e+01	2.071e+01	1.178e+01	1.248e+01	1.178e+01	1.738e+01
1.182e+01	8.124e+00	1.182e+01	2.069e+01	1.182e+01	1.248e+01	1.182e+01	1.736e+01
1.186e+01	8.312e+00	1.186e+01	2.069e+01	1.186e+01	1.250e+01	1.186e+01	1.736e+01
1.190e+01	8.184e+00	1.190e+01	2.068e+01	1.190e+01	1.250e+01	1.190e+01	1.735e+01
1.194e+01	8.220e+00	1.194e+01	2.068e+01	1.194e+01	1.252e+01	1.194e+01	1.735e+01
1.198e+01	8.239e+00	1.198e+01	2.068e+01	1.198e+01	1.252e+01	1.198e+01	1.735e+01
1.202e+01	8.172e+00	1.202e+01	2.068e+01	1.202e+01	1.253e+01	1.202e+01	1.735e+01
1.206e+01	8.216e+00	1.206e+01	2.068e+01	1.206e+01	1.255e+01	1.206e+01	1.735e+01
1.210e+01	8.231e+00	1.210e+01	2.067e+01	1.210e+01	1.255e+01	1.210e+01	1.733e+01
1.214e+01	8.260e+00	1.214e+01	2.067e+01	1.214e+01	1.257e+01	1.214e+01	1.732e+01
1.218e+01	8.329e+00	1.218e+01	2.065e+01	1.218e+01	1.256e+01	1.218e+01	1.731e+01
1.222e+01	8.306e+00	1.222e+01	2.064e+01	1.222e+01	1.256e+01	1.222e+01	1.730e+01
1.226e+01	8.254e+00	1.226e+01	2.063e+01	1.226e+01	1.255e+01	1.226e+01	1.729e+01
1.229e+01	8.278e+00	1.229e+01	2.061e+01	1.229e+01	1.256e+01	1.229e+01	1.727e+01
1.233e+01	8.259e+00	1.233e+01	2.060e+01	1.233e+01	1.256e+01	1.233e+01	1.725e+01
1.237e+01	8.263e+00	1.237e+01	2.059e+01	1.237e+01	1.257e+01	1.237e+01	1.724e+01
1.241e+01	8.335e+00	1.241e+01	2.057e+01	1.241e+01	1.258e+01	1.241e+01	1.723e+01
1.245e+01	8.291e+00	1.245e+01	2.056e+01	1.245e+01	1.258e+01	1.245e+01	1.722e+01
1.249e+01	8.286e+00	1.249e+01	2.057e+01	1.249e+01	1.261e+01	1.249e+01	1.722e+01
1.253e+01	8.313e+00	1.253e+01	2.056e+01	1.253e+01	1.262e+01	1.253e+01	1.722e+01
1.257e+01	8.337e+00	1.257e+01	2.057e+01	1.257e+01	1.263e+01	1.257e+01	1.722e+01
1.261e+01	8.351e+00	1.261e+01	2.057e+01	1.261e+01	1.263e+01	1.261e+01	1.722e+01
1.265e+01	8.338e+00	1.265e+01	2.057e+01	1.265e+01	1.265e+01	1.265e+01	1.722e+01
1.269e+01	8.473e+00	1.269e+01	2.056e+01	1.269e+01	1.268e+01	1.269e+01	1.722e+01
1.273e+01	8.394e+00	1.273e+01	2.055e+01	1.273e+01	1.269e+01	1.273e+01	1.721e+01
1.277e+01	8.372e+00	1.277e+01	2.057e+01	1.277e+01	1.269e+01	1.277e+01	1.721e+01
1.281e+01	8.461e+00	1.281e+01	2.055e+01	1.281e+01	1.270e+01	1.281e+01	1.721e+01
1.285e+01	8.371e+00	1.285e+01	2.054e+01	1.285e+01	1.270e+01	1.285e+01	1.719e+01
1.289e+01	8.453e+00	1.289e+01	2.053e+01	1.289e+01	1.271e+01	1.289e+01	1.719e+01
1.293e+01	8.338e+00	1.293e+01	2.052e+01	1.293e+01	1.270e+01	1.293e+01	1.718e+01
1.296e+01	8.342e+00	1.296e+01	2.051e+01	1.296e+01	1.271e+01	1.296e+01	1.716e+01
1.300e+01	8.362e+00	1.300e+01	2.050e+01	1.300e+01	1.270e+01	1.300e+01	1.713e+01
1.304e+01	8.379e+00	1.304e+01	2.047e+01	1.304e+01	1.270e+01	1.304e+01	1.712e+01
1.308e+01	8.384e+00	1.308e+01	2.045e+01	1.308e+01	1.269e+01	1.308e+01	1.711e+01
1.312e+01	8.426e+00	1.312e+01	2.044e+01	1.312e+01	1.271e+01	1.312e+01	1.709e+01
1.316e+01	8.367e+00	1.316e+01	2.043e+01	1.316e+01	1.270e+01	1.316e+01	1.709e+01
1.320e+01	8.369e+00	1.320e+01	2.042e+01	1.320e+01	1.271e+01	1.320e+01	1.707e+01
1.324e+01	8.503e+00	1.324e+01	2.041e+01	1.324e+01	1.272e+01	1.324e+01	1.707e+01
1.328e+01	8.428e+00	1.328e+01	2.041e+01	1.328e+01	1.274e+01	1.328e+01	1.708e+01
1.332e+01	8.480e+00	1.332e+01	2.042e+01	1.332e+01	1.274e+01	1.332e+01	1.706e+01
1.336e+01	8.473e+00	1.336e+01	2.040e+01	1.336e+01	1.275e+01	1.336e+01	1.705e+01
1.340e+01	8.428e+00	1.340e+01	2.040e+01	1.340e+01	1.278e+01	1.340e+01	1.706e+01
1.344e+01	8.507e+00	1.344e+01	2.041e+01	1.344e+01	1.280e+01	1.344e+01	1.707e+01
1.348e+01	8.529e+00	1.348e+01	2.042e+01	1.348e+01	1.281e+01	1.348e+01	1.707e+01
1.352e+01	8.521e+00	1.352e+01	2.043e+01	1.352e+01	1.284e+01	1.352e+01	1.707e+01
1.356e+01	8.564e+00	1.356e+01	2.041e+01	1.356e+01	1.285e+01	1.356e+01	1.707e+01
1.360e+01	8.490e+00	1.360e+01	2.042e+01	1.360e+01	1.285e+01	1.360e+01	1.706e+01
1.363e+01	8.617e+00	1.363e+01	2.042e+01	1.363e+01	1.288e+01	1.363e+01	1.707e+01
1.367e+01	8.553e+00	1.367e+01	2.042e+01	1.367e+01	1.287e+01	1.367e+01	1.706e+01
1.371e+01	8.611e+00	1.371e+01	2.041e+01	1.371e+01	1.288e+01	1.371e+01	1.704e+01
1.375e+01	8.591e+00	1.375e+01	2.039e+01	1.375e+01	1.288e+01	1.375e+01	1.703e+01
1.379e+01	8.677e+00	1.379e+01	2.037e+01	1.379e+01	1.290e+01	1.379e+01	1.702e+01
1.383e+01	8.642e+00	1.383e+01	2.036e+01	1.383e+01	1.289e+01	1.383e+01	1.701e+01
1.387e+01	8.604e+00	1.387e+01	2.035e+01	1.387e+01	1.290e+01	1.387e+01	1.700e+01
1.391e+01	8.675e+00	1.391e+01	2.034e+01	1.391e+01	1.289e+01	1.391e+01	1.699e+01
1.395e+01	8.671e+00	1.395e+01	2.033e+01	1.395e+01	1.291e+01	1.395e+01	1.697e+01
1.399e+01	8.638e+00	1.399e+01	2.032e+01	1.399e+01	1.293e+01	1.399e+01	1.697e+01
1.403e+01	8.662e+00	1.403e+01	2.032e+01	1.403e+01	1.293e+01	1.403e+01	1.697e+01
1.407e+01	8.642e+00	1.407e+01	2.033e+01	1.407e+01	1.295e+01	1.407e+01	1.697e+01
1.411e+01	8.631e+00	1.411e+01	2.032e+01	1.411e+01	1.295e+01	1.411e+01	1.696e+01
1.415e+01	8.648e+00	1.415e+01	2.032e+01	1.415e+01	1.297e+01	1.415e+01	1.696e+01
1.419e+01	8.696e+00	1.419e+01	2.031e+01	1.419e+01	1.298e+01	1.419e+01	1.696e+01
1.423e+01	8.708e+00	1.423e+01	2.031e+01	1.423e+01	1.297e+01	1.423e+01	1.694e+01
1.427e+01	8.645e+00	1.427e+01	2.029e+01	1.427e+01	1.296e+01	1.427e+01	1.692e+01
1.430e+01	8.694e+00	1.430e+01	2.026e+01	1.430e+01	1.295e+01	1.430e+01	1.689e+01
1.434e+01	8.758e+00	1.434e+01	2.023e+01	1.434e+01	1.294e+01	1.434e+01	1.688e+01
1.438e+01	8.605e+00	1.438e+01	2.023e+01	1.438e+01	1.295e+01	1.438e+01	1.687e+01
1.442e+01	8.733e+00	1.442e+01	2.022e+01	1.442e+01	1.296e+01	1.442e+01	1.685e+01
1.446e+01	8.730e+00	1.446e+01	2.020e+01	1.446e+01	1.296e+01	1.446e+01	1.685e+01
1.450e+01	8.748e+00	1.450e+01	2.019e+01	1.450e+01	1.297e+01	1.450e+01	1.683e+01
1.454e+01	8.707e+00	1.454e+01	2.019e+01	1.454e+01	1.300e+01	1.454e+01	1.685e+01
1.458e+01	8.689e+00	1.458e+01	2.020e+01	1.458e+01	1.302e+01	1.458e+01	1.684e+01
1.462e+01	8.777e+00	1.462e+01	2.020e+01	1.462e+01	1.302e+01	1.462e+01	1.684e+01
1.466e+01	8.786e+00	1.466e+01	2.020e+01	1.466e+01	1.304e+01	1.466e+01	1.685e+01
1.470e+01	8.722e+00	1.470e+01	2.019e+01	1.470e+01	1.305e+01	1.470e+01	1.684e+01
1.474e+01	8.826e+00	1.474e+01	2.020e+01	1.474e+01	1.306e+01	1.474e+01	1.684e+01
1.478e+01	8.841e+00	1.478e+01	2.020e+01	1.478e+01	1.310e+01	1.478e+01	1.686e+01
1.482e+01	8.782e+00	1.482e+01	2.020e+01	1.482e+01	1.310e+01	1.482e+01	1.684e+01
1.486e+01	8.784e+00	1.486e+01	2.019e+01	1.486e+01	1.310e+01	1.486e+01	1.683e+01
1.490e+01	8.848e+00	1.490e+01	2.020e+01	1.490e+01	1.310e+01	1.490e+01	1.683e+01
1.494e+01	8.821e+00	1.494e+01	2.018e+01	1.494e+01	1.314e+01	1.494e+01	1.682e+01
1.497e+01	8.845e+00	1.497e+01	2.018e+01	1.497e+01	1.315e+01	1.497e+01	1.681e+01
1.501e+01	8.814e+00	1.501e+01	2.017e+01	1.501e+01	1.318e+01	1.501e+01	1.680e+01
1.505e+01	8.854e+00	1.505e+01	2.016e+01	1.505e+01	1.318e+01	1.505e+01	1.679e+01
1.509e+01	8.904e+00	1.509e+01	2.014e+01	1.509e+01	1.317e+01	1.509e+01	1.677e+01
1.513e+01	8.923e+00	1.513e+01	2.012e+01	1.513e+01	1.317e+01	1.513e+01	1.675e+01
1.517e+01	8.907e+00	1.517e+01	2.010e+01	1.517e+01	1.315e+01	1.517e+01	1.673e+01
1.521e+01	8.899e+00	1.521e+01	2.008e+01	1.521e+01	1.317e+01	1.521e+01	1.671e+01
1.525e+01	8.926e+00	1.525e+01	2.006e+01	1.525e+01	1.316e+01	1.525e+01	1.667e+01
1.529e+01	8.917e+00	1.529e+01	2.003e+01	1.529e+01	1.320e+01	1.529e+01	1.665e+01
1.533e+01	8.995e+00	1.533e+01	1.997e+01	1.533e+01	1.322e+01	1.533e+01	1.659e+01
1.537e+01	8.941e+00	1.537e+01	1.995e+01	1.537e+01	1.321e+01	1.537e+01	1.658e+01
1.541e+01	8.982e+00	1.541e+01	1.995e+01	1.541e+01	1.324e+01	1.541e+01	1.658e+01
1.545e+01	8.967e+00	1.545e+01	1.995e+01	1.545e+01	1.325e+01	1.545e+01	1.658e+01
1.549e+01	9.031e+00	1.549e+01	1.994e+01	1.549e+01	1.327e+01	1.549e+01	1.657e+01
1.553e+01	8.974e+00	1.553e+01	1.992e+01	1.553e+01	1.329e+01	1.553e+01	1.655e+01
1.557e+01	9.030e+00	1.557e+01	1.991e+01	1.557e+01	1.332e+01	1.557e+01	1.655e+01
1.561e+01	8.999e+00	1.561e+01	1.990e+01	1.561e+01	1.332e+01	1.561e+01	1.654e+01
1.564e+01	9.059e+00	1.564e+01	1.991e+01	1.564e+01	1.333e+01	1.564e+01	1.653e+01
1.568e+01	9.016e+00	1.568e+01	1.989e+01	1.568e+01	1.331e+01	1.568e+01	1.652e+01
1.572e+01	9.074e+00	1.572e+01	1.988e+01	1.572e+01	1.334e+01	1.572e+01	1.651e+01
1.576e+01	9.097e+00	1.576e+01	1.986e+01	1.576e+01	1.332e+01	1.576e+01	1.649e+01
1.580e+01	9.132e+00	1.580e+01	1.985e+01	1.580e+01	1.334e+01	1.580e+01	1.648e+01
1.584e+01	9.045e+00	1.584e+01	1.983e+01	1.584e+01	1.334e+01	1.584e+01	1.647e+01
1.588e+01	9.064e+00	1.588e+01	1.982e+01	1.588e+01	1.335e+01	1.588e+01	1.645e+01
1.592e+01	9.099e+00	1.592e+01	1.981e+01	1.592e+01	1.336e+01	1.592e+01	1.644e+01
1.596e+01	9.107e+00	1.596e+01	1.981e+01	1.596e+01	1.336e+01	1.596e+01	1.646e+01
1.600e+01	9.120e+00	1.600e+01	1.980e+01	1.600e+01	1.337e+01	1.600e+01	1.643e+01
1.604e+01	9.128e+00	1.604e+01	1.980e+01	1.604e+01	1.339e+01	1.604e+01	1.643e+01
1.608e+01	9.148e+00	1.608e+01	1.981e+01	1.608e+01	1.342e+01	1.608e+01	1.645e+01
1.612e+01	9.095e+00	1.612e+01	1.982e+01	1.612e+01	1.343e+01	1.612e+01	1.646e+01
1.616e+01	9.191e+00	1.616e+01	1.983e+01	1.616e+01	1.348e+01	1.616e+01	1.646e+01
1.620e+01	9.230e+00	1.620e+01	1.985e+01	1.620e+01	1.351e+01	1.620e+01	1.648e+01
1.624e+01	9.307e+00	1.624e+01	1.987e+01	1.624e+01	1.353e+01	1.624e+01	1.650e+01
1.627e+01	9.304e+00	1.627e+01	1.987e+01	1.627e+01	1.356e+01	1.627e+01	1.649e+01
1.631e+01	9.347e+00	1.631e+01	1.988e+01	1.631e+01	1.359e+01	1.631e+01	1.651e+01
1.635e+01	9.295e+00	1.635e+01	1.988e+01	1.635e+01	1.359e+01	1.635e+01	1.651e+01
1.639e+01	9.370e+00	1.639e+01	1.988e+01	1.639e+01	1.361e+01	1.639e+01	1.651e+01
1.643e+01	9.285e+00	1.643e+01	1.987e+01	1.643e+01	1.360e+01	1.643e+01	1.648e+01
1.647e+01	9.343e+00	1.647e+01	1.985e+01	1.647e+01	1.358e+01	1.647e+01	1.645e+01
1.651e+01	9.266e+00	1.651e+01	1.981e+01	1.651e+01	1.358e+01	1.651e+01	1.644e+01
1.655e+01	9.322e+00	1.655e+01	1.979e+01	1.655e+01	1.359e+01	1.655e+01	1.642e+01
1.659e+01	9.290e+00	1.659e+01	1.978e+01	1.659e+01	1.358e+01	1.659e+01	1.641e+01
1.663e+01	9.341e+00	1.663e+01	1.976e+01	1.663e+01	1.358e+01	1.663e+01	1.639e+01
1.667e+01	9.317e+00	1.667e+01	1.974e+01	1.667e+01	1.357e+01	1.667e+01	1.637e+01
1.671e+01	9.319e+00	1.671e+01	1.974e+01	1.671e+01	1.360e+01	1.671e+01	1.637e+01
1.675e+01	9.300e+00	1.675e+01	1.974e+01	1.675e+01	1.361e+01	1.675e+01	1.637e+01
1.679e+01	9.346e+00	1.679e+01	1.975e+01	1.679e+01	1.364e+01	1.679e+01	1.638e+01
1.683e+01	9.354e+00	1.683e+01	1.976e+01	1.683e+01	1.367e+01	1.683e+01	1.639e+01
1.687e+01	9.406e+00	1.687e+01	1.977e+01	1.687e+01	1.368e+01	1.687e+01	1.639e+01
1.691e+01	9.440e+00	1.691e+01	1.977e+01	1.691e+01	1.370e+01	1.691e+01	1.639e+01
1.694e+01	9.473e+00	1.694e+01	1.978e+01	1.694e+01	1.373e+01	1.694e+01	1.641e+01
1.698e+01	9.467e+00	1.698e+01	1.978e+01	1.698e+01	1.375e+01	1.698e+01	1.641e+01
1.702e+01	9.487e+00	1.702e+01	1.977e+01	1.702e+01	1.377e+01	1.702e+01	1.639e+01
1.706e+01	9.491e+00	1.706e+01	1.975e+01	1.706e+01	1.378e+01	1.706e+01	1.638e+01
1.710e+01	9.551e+00	1.710e+01	1.975e+01	1.710e+01	1.380e+01	1.710e+01	1.638e+01
1.714e+01	9.568e+00	1.714e+01	1.975e+01	1.714e+01	1.381e+01	1.714e+01	1.638e+01
1.718e+01	9.581e+00	1.718e+01	1.974e+01	1.718e+01	1.383e+01	1.718e+01	1.637e+01
1.722e+01	9.582e+00	1.722e+01	1.972e+01	1.722e+01	1.384e+01	1.722e+01	1.635e+01
1.726e+01	9.563e+00	1.726e+01	1.972e+01	1.726e+01	1.385e+01	1.726e+01	1.634e+01
1.730e+01	9.583e+00	1.730e+01	1.972e+01	1.730e+01	1.386e+01	1.730e+01	1.634e+01
1.734e+01	9.611e+00	1.734e+01	1.972e+01	1.734e+01	1.388e+01	1.734e+01	1.634e+01
1.738e+01	9.657e+00	1.738e+01	1.971e+01	1.738e+01	1.390e+01	1.738e+01	1.634e+01
1.742e+01	9.607e+00	1.742e+01	1.970e+01	1.742e+01	1.389e+01	1.742e+01	1.632e+01
1.746e+01	9.619e+00	1.746e+01	1.969e+01	1.746e+01	1.393e+01	1.746e+01	1.632e+01
1.750e+01	9.671e+00	1.750e+01	1.969e+01	1.750e+01	1.394e+01	1.750e+01	1.631e+01
1.754e+01	9.688e+00	1.754e+01	1.968e+01	1.754e+01	1.395e+01	1.754e+01	1.631e+01
1.758e+01	9.814e+00	1.758e+01	1.970e+01	1.758e+01	1.402e+01	1.758e+01	1.638e+01
1.761e+01	9.963e+00	1.761e+01	1.980e+01	1.761e+01	1.423e+01	1.761e+01	1.653e+01
1.765e+01	1.048e+01	1.765e+01	2.001e+01	1.765e+01	1.475e+01	1.765e+01	1.676e+01
1.769e+01	1.038e+01	1.769e+01	2.213e+01	1.769e+01	1.461e+01	1.769e+01	1.665e+01
1.773e+01	1.038e+01	1.773e+01	1.997e+01	1.773e+01	1.459e+01	1.773e+01	1.662e+01
1.777e+01	1.034e+01	1.777e+01	1.992e+01	1.777e+01	1.453e+01	1.777e+01	1.654e+01
1.781e+01	1.025e+01	1.781e+01	1.986e+01	1.781e+01	1.451e+01	1.781e+01	1.649e+01
1.785e+01	1.027e+01	1.785e+01	1.982e+01	1.785e+01	1.452e+01	1.785e+01	1.647e+01
1.789e+01	1.034e+01	1.789e+01	1.985e+01	1.789e+01	1.457e+01	1.789e+01	1.650e+01
1.793e+01	1.035e+01	1.793e+01	1.987e+01	1.793e+01	1.458e+01	1.793e+01	1.649e+01
1.797e+01	1.035e+01	1.797e+01	1.985e+01	1.797e+01	1.457e+01	1.797e+01	1.647e+01
1.801e+01	1.029e+01	1.801e+01	1.983e+01	1.801e+01	1.457e+01	1.801e+01	1.644e+01
1.805e+01	1.028e+01	1.805e+01	1.981e+01	1.805e+01	1.456e+01	1.805e+01	1.641e+01
1.809e+01	1.025e+01	1.809e+01	1.977e+01	1.809e+01	1.454e+01	1.809e+01	1.637e+01
1.813e+01	1.024e+01	1.813e+01	1.973e+01	1.813e+01	1.450e+01	1.813e+01	1.634e+01
1.817e+01	1.022e+01	1.817e+01	1.970e+01	1.817e+01	1.449e+01	1.817e+01	1.630e+01
1.821e+01	1.022e+01	1.821e+01	1.966e+01	1.821e+01	1.447e+01	1.821e+01	1.627e+01
1.825e+01	1.022e+01	1.825e+01	1.962e+01	1.825e+01	1.444e+01	1.825e+01	1.622e+01
1.828e+01	1.015e+01	1.828e+01	1.958e+01	1.828e+01	1.441e+01	1.828e+01	1.618e+01
1.832e+01	1.011e+01	1.832e+01	1.954e+01	1.832e+01	1.438e+01	1.832e+01	1.614e+01
1.836e+01	1.009e+01	1.836e+01	1.949e+01	1.836e+01	1.436e+01	1.836e+01	1.609e+01
1.840e+01	1.005e+01	1.840e+01	1.945e+01	1.840e+01	1.433e+01	1.840e+01	1.605e+01
1.844e+01	1.005e+01	1.844e+01	1.941e+01	1.844e+01	1.431e+01	1.844e+01	1.602e+01
1.848e+01	1.006e+01	1.848e+01	1.938e+01	1.848e+01	1.430e+01	1.848e+01	1.599e+01
1.852e+01	1.001e+01	1.852e+01	1.935e+01	1.852e+01	1.428e+01	1.852e+01	1.596e+01
1.856e+01	9.915e+00	1.856e+01	1.930e+01	1.856e+01	1.417e+01	1.856e+01	1.586e+01
1.860e+01	9.844e+00	1.860e+01	1.918e+01	1.860e+01	1.411e+01	1.860e+01	1.577e+01
1.864e+01	9.873e+00	1.864e+01	1.913e+01	1.864e+01	1.414e+01	1.864e+01	1.576e+01
1.868e+01	9.976e+00	1.868e+01	1.916e+01	1.868e+01	1.421e+01	1.868e+01	1.581e+01
1.872e+01	1.002e+01	1.872e+01	1.922e+01	1.872e+01	1.429e+01	1.872e+01	1.587e+01
1.876e+01	1.008e+01	1.876e+01	1.928e+01	1.876e+01	1.433e+01	1.876e+01	1.589e+01
1.880e+01	1.007e+01	1.880e+01	1.929e+01	1.880e+01	1.433e+01	1.880e+01	1.588e+01
1.884e+01	1.006e+01	1.884e+01	1.926e+01	1.884e+01	1.432e+01	1.884e+01	1.585e+01
1.888e+01	1.003e+01	1.888e+01	1.921e+01	1.888e+01	1.429e+01	1.888e+01	1.581e+01
1.892e+01	1.004e+01	1.892e+01	1.918e+01	1.892e+01	1.429e+01	1.892e+01	1.578e+01
1.895e+01	1.006e+01	1.895e+01	1.917e+01	1.895e+01	1.431e+01	1.895e+01	1.578e+01
1.899e+01	1.007e+01	1.899e+01	1.917e+01	1.899e+01	1.433e+01	1.899e+01	1.579e+01
1.903e+01	1.010e+01	1.903e+01	1.917e+01	1.903e+01	1.437e+01	1.903e+01	1.578e+01
1.907e+01	1.006e+01	1.907e+01	1.917e+01	1.907e+01	1.436e+01	1.907e+01	1.577e+01
1.911e+01	1.008e+01	1.911e+01	1.913e+01	1.911e+01	1.434e+01	1.911e+01	1.574e+01
1.915e+01	1.003e+01	1.915e+01	1.910e+01	1.915e+01	1.432e+01	1.915e+01	1.569e+01
1.919e+01	1.003e+01	1.919e+01	1.906e+01	1.919e+01	1.432e+01	1.919e+01	1.567e+01
1.923e+01	1.009e+01	1.923e+01	1.905e+01	1.923e+01	1.433e+01	1.923e+01	1.568e+01
1.927e+01	1.011e+01	1.927e+01	1.904e+01	1.927e+01	1.435e+01	1.927e+01	1.567e+01
1.931e+01	1.006e+01	1.931e+01	1.905e+01	1.931e+01	1.436e+01	1.931e+01	1.567e+01
1.935e+01	1.008e+01	1.935e+01	1.904e+01	1.935e+01	1.436e+01	1.935e+01	1.566e+01
1.939e+01	1.012e+01	1.939e+01	1.903e+01	1.939e+01	1.435e+01	1.939e+01	1.563e+01
1.943e+01	1.008e+01	1.943e+01	1.899e+01	1.943e+01	1.433e+01	1.943e+01	1.560e+01
1.947e+01	1.004e+01	1.947e+01	1.896e+01	1.947e+01	1.433e+01	1.947e+01	1.558e+01
1.951e+01	1.003e+01	1.951e+01	1.893e+01	1.951e+01	1.432e+01	1.951e+01	1.556e+01
1.955e+01	1.006e+01	1.955e+01	1.892e+01	1.955e+01	1.434e+01	1.955e+01	1.556e+01
1.959e+01	1.005e+01	1.959e+01	1.891e+01	1.959e+01	1.432e+01	1.959e+01	1.554e+01
1.962e+01	1.004e+01	1.962e+01	1.889e+01	1.962e+01	1.431e+01	1.962e+01	1.551e+01
1.966e+01	1.003e+01	1.966e+01	1.885e+01	1.966e+01	1.430e+01	1.966e+01	1.547e+01
1.970e+01	1.002e+01	1.970e+01	1.882e+01	1.970e+01	1.429e+01	1.970e+01	1.546e+01
1.974e+01	1.001e+01	1.974e+01	1.880e+01	1.974e+01	1.429e+01	1.974e+01	1.543e+01
1.978e+01	9.987e+00	1.978e+01	1.878e+01	1.978e+01	1.427e+01	1.978e+01	1.541e+01
1.982e+01	9.929e+00	1.982e+01	1.876e+01	1.982e+01	1.428e+01	1.982e+01	1.539e+01
1.986e+01	1.003e+01	1.986e+01	1.875e+01	1.986e+01	1.428e+01	1.986e+01	1.537e+01
1.990e+01	1.002e+01	1.990e+01	1.873e+01	1.990e+01	1.427e+01	1.990e+01	1.536e+01
1.994e+01	1.002e+01	1.994e+01	1.872e+01	1.994e+01	1.428e+01	1.994e+01	1.535e+01
1.998e+01	9.995e+00	1.998e+01	1.870e+01	1.998e+01	1.428e+01	1.998e+01	1.534e+01
2.002e+01	1.002e+01	2.002e+01	1.869e+01	2.002e+01	1.429e+01	2.002e+01	1.533e+01
2.006e+01	1.004e+01	2.006e+01	1.870e+01	2.006e+01	1.430e+01	2.006e+01	1.533e+01
2.010e+01	1.004e+01	2.010e+01	1.870e+01	2.010e+01	1.432e+01	2.010e+01	1.534e+01
2.014e+01	1.012e+01	2.014e+01	1.870e+01	2.014e+01	1.435e+01	2.014e+01	1.535e+01
2.018e+01	1.012e+01	2.018e+01	1.871e+01	2.018e+01	1.437e+01	2.018e+01	1.536e+01
2.022e+01	1.016e+01	2.022e+01	1.872e+01	2.022e+01	1.440e+01	2.022e+01	1.536e+01
2.026e+01	1.021e+01	2.026e+01	1.874e+01	2.026e+01	1.444e+01	2.026e+01	1.537e+01
2.029e+01	1.020e+01	2.029e+01	1.875e+01	2.029e+01	1.447e+01	2.029e+01	1.538e+01
2.033e+01	1.028e+01	2.033e+01	1.876e+01	2.033e+01	1.450e+01	2.033e+01	1.538e+01
2.037e+01	1.023e+01	2.037e+01	1.875e+01	2.037e+01	1.453e+01	2.037e+01	1.537e+01
2.041e+01	1.030e+01	2.041e+01	1.872e+01	2.041e+01	1.457e+01	2.041e+01	1.534e+01
2.045e+01	1.029e+01	2.045e+01	1.867e+01	2.045e+01	1.459e+01	2.045e+01	1.531e+01
2.049e+01	1.033e+01	2.049e+01	1.865e+01	2.049e+01	1.460e+01	2.049e+01	1.530e+01
2.053e+01	1.031e+01	2.053e+01	1.864e+01	2.053e+01	1.463e+01	2.053e+01	1.530e+01
2.057e+01	1.035e+01	2.057e+01	1.865e+01	2.057e+01	1.465e+01	2.057e+01	1.529e+01
2.061e+01	1.031e+01	2.061e+01	1.863e+01	2.061e+01	1.463e+01	2.061e+01	1.527e+01
2.065e+01	1.037e+01	2.065e+01	1.860e+01	2.065e+01	1.461e+01	2.065e+01	1.524e+01
2.069e+01	1.030e+01	2.069e+01	1.856e+01	2.069e+01	1.459e+01	2.069e+01	1.521e+01
2.073e+01	1.036e+01	2.073e+01	1.854e+01	2.073e+01	1.461e+01	2.073e+01	1.519e+01
2.077e+01	1.030e+01	2.077e+01	1.853e+01	2.077e+01	1.461e+01	2.077e+01	1.519e+01
2.081e+01	1.035e+01	2.081e+01	1.853e+01	2.081e+01	1.465e+01	2.081e+01	1.520e+01
2.085e+01	1.035e+01	2.085e+01	1.855e+01	2.085e+01	1.468e+01	2.085e+01	1.521e+01
2.089e+01	1.043e+01	2.089e+01	1.855e+01	2.089e+01	1.470e+01	2.089e+01	1.522e+01
2.092e+01	1.038e+01	2.092e+01	1.856e+01	2.092e+01	1.470e+01	2.092e+01	1.521e+01
2.096e+01	1.041e+01	2.096e+01	1.855e+01	2.096e+01	1.470e+01	2.096e+01	1.520e+01
2.100e+01	1.041e+01	2.100e+01	1.853e+01	2.100e+01	1.470e+01	2.100e+01	1.518e+01
2.104e+01	1.041e+01	2.104e+01	1.851e+01	2.104e+01	1.471e+01	2.104e+01	1.516e+01
2.108e+01	1.042e+01	2.108e+01	1.851e+01	2.108e+01	1.473e+01	2.108e+01	1.517e+01
2.112e+01	1.044e+01	2.112e+01	1.851e+01	2.112e+01	1.476e+01	2.112e+01	1.517e+01
2.116e+01	1.043e+01	2.116e+01	1.851e+01	2.116e+01	1.475e+01	2.116e+01	1.516e+01
2.120e+01	1.047e+01	2.120e+01	1.849e+01	2.120e+01	1.474e+01	2.120e+01	1.514e+01
2.124e+01	1.045e+01	2.124e+01	1.847e+01	2.124e+01	1.473e+01	2.124e+01	1.512e+01
2.128e+01	1.040e+01	2.128e+01	1.843e+01	2.128e+01	1.472e+01	2.128e+01	1.509e+01
2.132e+01	1.041e+01	2.132e+01	1.841e+01	2.132e+01	1.471e+01	2.132e+01	1.506e+01
2.136e+01	1.043e+01	2.136e+01	1.838e+01	2.136e+01	1.471e+01	2.136e+01	1.505e+01
2.140e+01	1.042e+01	2.140e+01	1.838e+01	2.140e+01	1.470e+01	2.140e+01	1.503e+01
2.144e+01	1.043e+01	2.144e+01	1.836e+01	2.144e+01	1.473e+01	2.144e+01	1.503e+01
2.148e+01	1.043e+01	2.148e+01	1.837e+01	2.148e+01	1.475e+01	2.148e+01	1.503e+01
2.152e+01	1.048e+01	2.152e+01	1.838e+01	2.152e+01	1.478e+01	2.152e+01	1.504e+01
2.156e+01	1.052e+01	2.156e+01	1.839e+01	2.156e+01	1.480e+01	2.156e+01	1.505e+01
2.159e+01	1.052e+01	2.159e+01	1.840e+01	2.159e+01	1.482e+01	2.159e+01	1.505e+01
2.163e+01	1.053e+01	2.163e+01	1.839e+01	2.163e+01	1.483e+01	2.163e+01	1.504e+01
2.167e+01	1.054e+01	2.167e+01	1.839e+01	2.167e+01	1.484e+01	2.167e+01	1.504e+01
2.171e+01	1.058e+01	2.171e+01	1.839e+01	2.171e+01	1.486e+01	2.171e+01	1.505e+01
2.175e+01	1.053e+01	2.175e+01	1.838e+01	2.175e+01	1.487e+01	2.175e+01	1.503e+01
2.179e+01	1.056e+01	2.179e+01	1.837e+01	2.179e+01	1.487e+01	2.179e+01	1.502e+01
2.183e+01	1.058e+01	2.183e+01	1.836e+01	2.183e+01	1.488e+01	2.183e+01	1.502e+01
2.187e+01	1.060e+01	2.187e+01	1.836e+01	2.187e+01	1.489e+01	2.187e+01	1.501e+01
2.191e+01	1.057e+01	2.191e+01	1.833e+01	2.191e+01	1.487e+01	2.191e+01	1.498e+01
2.195e+01	1.056e+01	2.195e+01	1.831e+01	2.195e+01	1.484e+01	2.195e+01	1.494e+01
2.199e+01	1.052e+01	2.199e+01	1.826e+01	2.199e+01	1.481e+01	2.199e+01	1.490e+01
2.203e+01	1.052e+01	2.203e+01	1.822e+01	2.203e+01	1.483e+01	2.203e+01	1.488e+01
2.207e+01	1.055e+01	2.207e+01	1.821e+01	2.207e+01	1.484e+01	2.207e+01	1.487e+01
2.211e+01	1.055e+01	2.211e+01	1.822e+01	2.211e+01	1.487e+01	2.211e+01	1.489e+01
2.215e+01	1.060e+01	2.215e+01	1.822e+01	2.215e+01	1.488e+01	2.215e+01	1.489e+01
2.219e+01	1.060e+01	2.219e+01	1.824e+01	2.219e+01	1.491e+01	2.219e+01	1.490e+01
2.223e+01	1.063e+01	2.223e+01	1.824e+01	2.223e+01	1.492e+01	2.223e+01	1.489e+01
2.226e+01	1.066e+01	2.226e+01	1.824e+01	2.226e+01	1.492e+01	2.226e+01	1.490e+01
2.230e+01	1.062e+01	2.230e+01	1.823e+01	2.230e+01	1.494e+01	2.230e+01	1.489e+01
2.234e+01	1.065e+01	2.234e+01	1.822e+01	2.234e+01	1.494e+01	2.234e+01	1.488e+01
2.238e+01	1.067e+01	2.238e+01	1.821e+01	2.238e+01	1.496e+01	2.238e+01	1.487e+01
2.242e+01	1.067e+01	2.242e+01	1.821e+01	2.242e+01	1.497e+01	2.242e+01	1.488e+01
2.246e+01	1.073e+01	2.246e+01	1.822e+01	2.246e+01	1.500e+01	2.246e+01	1.488e+01
2.250e+01	1.072e+01	2.250e+01	1.821e+01	2.250e+01	1.501e+01	2.250e+01	1.487e+01
2.254e+01	1.074e+01	2.254e+01	1.822e+01	2.254e+01	1.501e+01	2.254e+01	1.487e+01
2.258e+01	1.076e+01	2.258e+01	1.821e+01	2.258e+01	1.503e+01	2.258e+01	1.486e+01
2.262e+01	1.073e+01	2.262e+01	1.820e+01	2.262e+01	1.504e+01	2.262e+01	1.486e+01
2.266e+01	1.075e+01	2.266e+01	1.820e+01	2.266e+01	1.506e+01	2.266e+01	1.485e+01
2.270e+01	1.077e+01	2.270e+01	1.819e+01	2.270e+01	1.506e+01	2.270e+01	1.484e+01
2.274e+01	1.076e+01	2.274e+01	1.817e+01	2.274e+01	1.508e+01	2.274e+01	1.482e+01
2.278e+01	1.076e+01	2.278e+01	1.816e+01	2.278e+01	1.509e+01	2.278e+01	1.482e+01
2.282e+01	1.080e+01	2.282e+01	1.817e+01	2.282e+01	1.510e+01	2.282e+01	1.482e+01
2.286e+01	1.079e+01	2.286e+01	1.817e+01	2.286e+01	1.512e+01	2.286e+01	1.483e+01
2.290e+01	1.080e+01	2.290e+01	1.816e+01	2.290e+01	1.513e+01	2.290e+01	1.481e+01
2.293e+01	1.086e+01	2.293e+01	1.816e+01	2.293e+01	1.514e+01	2.293e+01	1.480e+01
2.297e+01	1.087e+01	2.297e+01	1.815e+01	2.297e+01	1.517e+01	2.297e+01	1.481e+01
2.301e+01	1.087e+01	2.301e+01	1.817e+01	2.301e+01	1.518e+01	2.301e+01	1.482e+01
2.305e+01	1.091e+01	2.305e+01	1.816e+01	2.305e+01	1.521e+01	2.305e+01	1.482e+01
2.309e+01	1.091e+01	2.309e+01	1.817e+01	2.309e+01	1.521e+01	2.309e+01	1.481e+01
2.313e+01	1.091e+01	2.313e+01	1.816e+01	2.313e+01	1.520e+01	2.313e+01	1.480e+01
2.317e+01	1.088e+01	2.317e+01	1.813e+01	2.317e+01	1.520e+01	2.317e+01	1.478e+01
2.321e+01	1.088e+01	2.321e+01	1.811e+01	2.321e+01	1.520e+01	2.321e+01	1.476e+01
2.325e+01	1.090e+01	2.325e+01	1.809e+01	2.325e+01	1.520e+01	2.325e+01	1.475e+01
2.329e+01	1.092e+01	2.329e+01	1.807e+01	2.329e+01	1.519e+01	2.329e+01	1.473e+01
2.333e+01	1.094e+01	2.333e+01	1.806e+01	2.333e+01	1.518e+01	2.333e+01	1.470e+01
2.337e+01	1.090e+01	2.337e+01	1.803e+01	2.337e+01	1.519e+01	2.337e+01	1.468e+01
2.341e+01	1.089e+01	2.341e+01	1.801e+01	2.341e+01	1.518e+01	2.341e+01	1.466e+01
2.345e+01	1.092e+01	2.345e+01	1.800e+01	2.345e+01	1.520e+01	2.345e+01	1.466e+01
2.349e+01	1.092e+01	2.349e+01	1.800e+01	2.349e+01	1.520e+01	2.349e+01	1.465e+01
2.353e+01	1.095e+01	2.353e+01	1.799e+01	2.353e+01	1.523e+01	2.353e+01	1.465e+01
2.357e+01	1.094e+01	2.357e+01	1.800e+01	2.357e+01	1.524e+01	2.357e+01	1.465e+01
2.360e+01	1.098e+01	2.360e+01	1.799e+01	2.360e+01	1.525e+01	2.360e+01	1.464e+01
2.364e+01	1.096e+01	2.364e+01	1.798e+01	2.364e+01	1.524e+01	2.364e+01	1.463e+01
2.368e+01	1.093e+01	2.368e+01	1.796e+01	2.368e+01	1.523e+01	2.368e+01	1.461e+01
2.372e+01	1.093e+01	2.372e+01	1.792e+01	2.372e+01	1.522e+01	2.372e+01	1.457e+01
2.376e+01	1.094e+01	2.376e+01	1.790e+01	2.376e+01	1.523e+01	2.376e+01	1.455e+01
2.380e+01	1.095e+01	2.380e+01	1.791e+01	2.380e+01	1.525e+01	2.380e+01	1.457e+01
2.384e+01	1.098e+01	2.384e+01	1.791e+01	2.384e+01	1.529e+01	2.384e+01	1.458e+01
2.388e+01	1.099e+01	2.388e+01	1.792e+01	2.388e+01	1.530e+01	2.388e+01	1.458e+01
2.392e+01	1.105e+01	2.392e+01	1.793e+01	2.392e+01	1.533e+01	2.392e+01	1.459e+01
2.396e+01	1.106e+01	2.396e+01	1.794e+01	2.396e+01	1.536e+01	2.396e+01	1.460e+01
2.400e+01	1.105e+01	2.400e+01	1.795e+01	2.400e+01	1.538e+01	2.400e+01	1.461e+01
2.404e+01	1.111e+01	2.404e+01	1.795e+01	2.404e+01	1.538e+01	2.404e+01	1.460e+01
2.408e+01	1.110e+01	2.408e+01	1.794e+01	2.408e+01	1.540e+01	2.408e+01	1.460e+01
2.412e+01	1.109e+01	2.412e+01	1.794e+01	2.412e+01	1.540e+01	2.412e+01	1.459e+01
2.416e+01	1.113e+01	2.416e+01	1.792e+01	2.416e+01	1.542e+01	2.416e+01	1.458e+01
2.420e+01	1.112e+01	2.420e+01	1.792e+01	2.420e+01	1.543e+01	2.420e+01	1.457e+01
2.424e+01	1.115e+01	2.424e+01	1.791e+01	2.424e+01	1.544e+01	2.424e+01	1.456e+01
2.427e+01	1.115e+01	2.427e+01	1.791e+01	2.427e+01	1.544e+01	2.427e+01	1.456e+01
2.431e+01	1.113e+01	2.431e+01	1.789e+01	2.431e+01	1.543e+01	2.431e+01	1.452e+01
2.435e+01	1.113e+01	2.435e+01	1.786e+01	2.435e+01	1.542e+01	2.435e+01	1.451e+01
2.439e+01	1.112e+01	2.439e+01	1.784e+01	2.439e+01	1.543e+01	2.439e+01	1.448e+01
2.443e+01	1.115e+01	2.443e+01	1.783e+01	2.443e+01	1.544e+01	2.443e+01	1.448e+01
2.447e+01	1.117e+01	2.447e+01	1.783e+01	2.447e+01	1.547e+01	2.447e+01	1.449e+01
2.451e+01	1.120e+01	2.451e+01	1.784e+01	2.451e+01	1.550e+01	2.451e+01	1.450e+01
2.455e+01	1.124e+01	2.455e+01	1.785e+01	2.455e+01	1.552e+01	2.455e+01	1.451e+01
2.459e+01	1.123e+01	2.459e+01	1.786e+01	2.459e+01	1.555e+01	2.459e+01	1.451e+01
2.463e+01	1.126e+01	2.463e+01	1.787e+01	2.463e+01	1.557e+01	2.463e+01	1.451e+01
2.467e+01	1.127e+01	2.467e+01	1.786e+01	2.467e+01	1.557e+01	2.467e+01	1.450e+01
2.471e+01	1.126e+01	2.471e+01	1.784e+01	2.471e+01	1.558e+01	2.471e+01	1.448e+01
2.475e+01	1.124e+01	2.475e+01	1.783e+01	2.475e+01	1.558e+01	2.475e+01	1.448e+01
2.479e+01	1.130e+01	2.479e+01	1.781e+01	2.479e+01	1.559e+01	2.479e+01	1.447e+01
2.483e+01	1.128e+01	2.483e+01	1.781e+01	2.483e+01	1.559e+01	2.483e+01	1.445e+01
2.487e+01	1.128e+01	2.487e+01	1.779e+01	2.487e+01	1.558e+01	2.487e+01	1.442e+01
2.490e+01	1.128e+01	2.490e+01	1.777e+01	2.490e+01	1.559e+01	2.490e+01	1.441e+01
2.494e+01	1.129e+01	2.494e+01	1.776e+01	2.494e+01	1.560e+01	2.494e+01	1.442e+01
2.498e+01	1.130e+01	2.498e+01	1.774e+01	2.498e+01	1.559e+01	2.498e+01	1.438e+01
2.502e+01	1.127e+01	2.502e+01	1.772e+01	2.502e+01	1.557e+01	2.502e+01	1.437e+01
2.506e+01	1.126e+01	2.506e+01	1.769e+01	2.506e+01	1.556e+01	2.506e+01	1.434e+01
2.510e+01	1.127e+01	2.510e+01	1.766e+01	2.510e+01	1.556e+01	2.510e+01	1.431e+01
2.514e+01	1.126e+01	2.514e+01	1.764e+01	2.514e+01	1.556e+01	2.514e+01	1.430e+01
2.518e+01	1.124e+01	2.518e+01	1.763e+01	2.518e+01	1.555e+01	2.518e+01	1.427e+01
2.522e+01	1.125e+01	2.522e+01	1.760e+01	2.522e+01	1.554e+01	2.522e+01	1.423e+01
2.526e+01	1.126e+01	2.526e+01	1.758e+01	2.526e+01	1.556e+01	2.526e+01	1.424e+01
2.530e+01	1.130e+01	2.530e+01	1.758e+01	2.530e+01	1.557e+01	2.530e+01	1.424e+01
2.534e+01	1.129e+01	2.534e+01	1.759e+01	2.534e+01	1.560e+01	2.534e+01	1.425e+01
2.538e+01	1.133e+01	2.538e+01	1.760e+01	2.538e+01	1.562e+01	2.538e+01	1.426e+01
2.542e+01	1.136e+01	2.542e+01	1.759e+01	2.542e+01	1.564e+01	2.542e+01	1.425e+01
2.546e+01	1.137e+01	2.546e+01	1.760e+01	2.546e+01	1.566e+01	2.546e+01	1.427e+01
2.550e+01	1.139e+01	2.550e+01	1.761e+01	2.550e+01	1.568e+01	2.550e+01	1.427e+01
2.554e+01	1.140e+01	2.554e+01	1.762e+01	2.554e+01	1.570e+01	2.554e+01	1.426e+01
2.557e+01	1.139e+01	2.557e+01	1.761e+01	2.557e+01	1.570e+01	2.557e+01	1.425e+01
2.561e+01	1.140e+01	2.561e+01	1.758e+01	2.561e+01	1.570e+01	2.561e+01	1.423e+01
2.565e+01	1.140e+01	2.565e+01	1.758e+01	2.565e+01	1.570e+01	2.565e+01	1.423e+01
2.569e+01	1.141e+01	2.569e+01	1.756e+01	2.569e+01	1.570e+01	2.569e+01	1.421e+01
2.573e+01	1.141e+01	2.573e+01	1.755e+01	2.573e+01	1.571e+01	2.573e+01	1.419e+01
2.577e+01	1.141e+01	2.577e+01	1.753e+01	2.577e+01	1.572e+01	2.577e+01	1.418e+01
2.581e+01	1.141e+01	2.581e+01	1.752e+01	2.581e+01	1.571e+01	2.581e+01	1.418e+01
2.585e+01	1.144e+01	2.585e+01	1.752e+01	2.585e+01	1.573e+01	2.585e+01	1.417e+01
2.589e+01	1.141e+01	2.589e+01	1.749e+01	2.589e+01	1.572e+01	2.589e+01	1.414e+01
2.593e+01	1.144e+01	2.593e+01	1.748e+01	2.593e+01	1.572e+01	2.593e+01	1.413e+01
2.597e+01	1.142e+01	2.597e+01	1.746e+01	2.597e+01	1.572e+01	2.597e+01	1.411e+01
2.601e+01	1.143e+01	2.601e+01	1.744e+01	2.601e+01	1.572e+01	2.601e+01	1.409e+01
2.605e+01	1.144e+01	2.605e+01	1.744e+01	2.605e+01	1.572e+01	2.605e+01	1.409e+01
2.609e+01	1.146e+01	2.609e+01	1.742e+01	2.609e+01	1.575e+01	2.609e+01	1.409e+01
2.613e+01	1.151e+01	2.613e+01	1.744e+01	2.613e+01	1.579e+01	2.613e+01	1.411e+01
2.617e+01	1.155e+01	2.617e+01	1.746e+01	2.617e+01	1.582e+01	2.617e+01	1.413e+01
2.621e+01	1.157e+01	2.621e+01	1.747e+01	2.621e+01	1.584e+01	2.621e+01	1.413e+01
2.624e+01	1.155e+01	2.624e+01	1.748e+01	2.624e+01	1.586e+01	2.624e+01	1.412e+01
2.628e+01	1.156e+01	2.628e+01	1.747e+01	2.628e+01	1.587e+01	2.628e+01	1.412e+01
2.632e+01	1.161e+01	2.632e+01	1.747e+01	2.632e+01	1.590e+01	2.632e+01	1.414e+01
2.636e+01	1.161e+01	2.636e+01	1.748e+01	2.636e+01	1.590e+01	2.636e+01	1.413e+01
2.640e+01	1.159e+01	2.640e+01	1.746e+01	2.640e+01	1.590e+01	2.640e+01	1.411e+01
2.644e+01	1.163e+01	2.644e+01	1.745e+01	2.644e+01	1.592e+01	2.644e+01	1.411e+01
2.648e+01	1.164e+01	2.648e+01	1.745e+01	2.648e+01	1.593e+01	2.648e+01	1.410e+01
2.652e+01	1.162e+01	2.652e+01	1.745e+01	2.652e+01	1.592e+01	2.652e+01	1.408e+01
2.656e+01	1.161e+01	2.656e+01	1.741e+01	2.656e+01	1.592e+01	2.656e+01	1.406e+01
2.660e+01	1.160e+01	2.660e+01	1.739e+01	2.660e+01	1.589e+01	2.660e+01	1.402e+01
2.664e+01	1.157e+01	2.664e+01	1.735e+01	2.664e+01	1.587e+01	2.664e+01	1.398e+01
2.668e+01	1.157e+01	2.668e+01	1.731e+01	2.668e+01	1.586e+01	2.668e+01	1.395e+01
2.672e+01	1.158e+01	2.672e+01	1.730e+01	2.672e+01	1.586e+01	2.672e+01	1.395e+01
2.676e+01	1.155e+01	2.676e+01	1.728e+01	2.676e+01	1.585e+01	2.676e+01	1.392e+01
2.680e+01	1.157e+01	2.680e+01	1.725e+01	2.680e+01	1.585e+01	2.680e+01	1.391e+01
2.684e+01	1.158e+01	2.684e+01	1.724e+01	2.684e+01	1.586e+01	2.684e+01	1.391e+01
2.688e+01	1.162e+01	2.688e+01	1.725e+01	2.688e+01	1.588e+01	2.688e+01	1.390e+01
2.691e+01	1.163e+01	2.691e+01	1.725e+01	2.691e+01	1.592e+01	2.691e+01	1.392e+01
2.695e+01	1.166e+01	2.695e+01	1.728e+01	2.695e+01	1.594e+01	2.695e+01	1.393e+01
2.699e+01	1.166e+01	2.699e+01	1.728e+01	2.699e+01	1.596e+01	2.699e+01	1.393e+01
2.703e+01	1.168e+01	2.703e+01	1.728e+01	2.703e+01	1.598e+01	2.703e+01	1.393e+01
2.707e+01	1.173e+01	2.707e+01	1.728e+01	2.707e+01	1.600e+01	2.707e+01	1.393e+01
2.711e+01	1.173e+01	2.711e+01	1.729e+01	2.711e+01	1.602e+01	2.711e+01	1.394e+01
2.715e+01	1.173e+01	2.715e+01	1.729e+01	2.715e+01	1.602e+01	2.715e+01	1.393e+01
2.719e+01	1.174e+01	2.719e+01	1.727e+01	2.719e+01	1.603e+01	2.719e+01	1.392e+01
2.723e+01	1.174e+01	2.723e+01	1.726e+01	2.723e+01	1.603e+01	2.723e+01	1.391e+01
2.727e+01	1.174e+01	2.727e+01	1.724e+01	2.727e+01	1.603e+01	2.727e+01	1.390e+01
2.731e+01	1.175e+01	2.731e+01	1.723e+01	2.731e+01	1.603e+01	2.731e+01	1.388e+01
2.735e+01	1.172e+01	2.735e+01	1.722e+01	2.735e+01	1.603e+01	2.735e+01	1.386e+01
2.739e+01	1.174e+01	2.739e+01	1.720e+01	2.739e+01	1.603e+01	2.739e+01	1.384e+01
2.743e+01	1.173e+01	2.743e+01	1.717e+01	2.743e+01	1.603e+01	2.743e+01	1.381e+01
2.747e+01	1.176e+01	2.747e+01	1.716e+01	2.747e+01	1.604e+01	2.747e+01	1.381e+01
2.751e+01	1.178e+01	2.751e+01	1.715e+01	2.751e+01	1.606e+01	2.751e+01	1.381e+01
2.755e+01	1.179e+01	2.755e+01	1.717e+01	2.755e+01	1.609e+01	2.755e+01	1.382e+01
2.758e+01	1.181e+01	2.758e+01	1.718e+01	2.758e+01	1.611e+01	2.758e+01	1.384e+01
2.762e+01	1.185e+01	2.762e+01	1.719e+01	2.762e+01	1.614e+01	2.762e+01	1.384e+01
2.766e+01	1.186e+01	2.766e+01	1.720e+01	2.766e+01	1.616e+01	2.766e+01	1.385e+01
2.770e+01	1.190e+01	2.770e+01	1.721e+01	2.770e+01	1.617e+01	2.770e+01	1.385e+01
2.774e+01	1.188e+01	2.774e+01	1.719e+01	2.774e+01	1.618e+01	2.774e+01	1.383e+01
2.778e+01	1.188e+01	2.778e+01	1.718e+01	2.778e+01	1.617e+01	2.778e+01	1.383e+01
2.782e+01	1.189e+01	2.782e+01	1.716e+01	2.782e+01	1.618e+01	2.782e+01	1.381e+01
2.786e+01	1.188e+01	2.786e+01	1.715e+01	2.786e+01	1.618e+01	2.786e+01	1.379e+01
2.790e+01	1.190e+01	2.790e+01	1.714e+01	2.790e+01	1.619e+01	2.790e+01	1.379e+01
2.794e+01	1.191e+01	2.794e+01	1.714e+01	2.794e+01	1.621e+01	2.794e+01	1.378e+01
2.798e+01	1.193e+01	2.798e+01	1.713e+01	2.798e+01	1.622e+01	2.798e+01	1.379e+01
2.802e+01	1.192e+01	2.802e+01	1.713e+01	2.802e+01	1.624e+01	2.802e+01	1.378e+01
2.806e+01	1.194e+01	2.806e+01	1.713e+01	2.806e+01	1.624e+01	2.806e+01	1.376e+01
2.810e+01	1.193e+01	2.810e+01	1.712e+01	2.810e+01	1.624e+01	2.810e+01	1.376e+01
2.814e+01	1.192e+01	2.814e+01	1.709e+01	2.814e+01	1.622e+01	2.814e+01	1.373e+01
2.818e+01	1.193e+01	2.818e+01	1.707e+01	2.818e+01	1.622e+01	2.818e+01	1.370e+01
2.822e+01	1.195e+01	2.822e+01	1.705e+01	2.822e+01	1.621e+01	2.822e+01	1.368e+01
2.825e+01	1.194e+01	2.825e+01	1.703e+01	2.825e+01	1.623e+01	2.825e+01	1.369e+01
2.829e+01	1.196e+01	2.829e+01	1.703e+01	2.829e+01	1.625e+01	2.829e+01	1.368e+01
2.833e+01	1.199e+01	2.833e+01	1.704e+01	2.833e+01	1.628e+01	2.833e+01	1.369e+01
2.837e+01	1.202e+01	2.837e+01	1.705e+01	2.837e+01	1.630e+01	2.837e+01	1.371e+01
2.841e+01	1.202e+01	2.841e+01	1.706e+01	2.841e+01	1.632e+01	2.841e+01	1.369e+01
2.845e+01	1.201e+01	2.845e+01	1.705e+01	2.845e+01	1.633e+01	2.845e+01	1.368e+01
2.849e+01	1.203e+01	2.849e+01	1.704e+01	2.849e+01	1.635e+01	2.849e+01	1.368e+01
2.853e+01	1.202e+01	2.853e+01	1.702e+01	2.853e+01	1.631e+01	2.853e+01	1.363e+01
2.857e+01	1.204e+01	2.857e+01	1.698e+01	2.857e+01	1.631e+01	2.857e+01	1.361e+01
2.861e+01	1.204e+01	2.861e+01	1.696e+01	2.861e+01	1.630e+01	2.861e+01	1.362e+01
2.865e+01	1.205e+01	2.865e+01	1.696e+01	2.865e+01	1.633e+01	2.865e+01	1.361e+01
2.869e+01	1.206e+01	2.869e+01	1.696e+01	2.869e+01	1.634e+01	2.869e+01	1.361e+01
2.873e+01	1.205e+01	2.873e+01	1.695e+01	2.873e+01	1.635e+01	2.873e+01	1.359e+01
2.877e+01	1.206e+01	2.877e+01	1.693e+01	2.877e+01	1.633e+01	2.877e+01	1.356e+01
2.881e+01	1.204e+01	2.881e+01	1.691e+01	2.881e+01	1.632e+01	2.881e+01	1.354e+01
2.885e+01	1.206e+01	2.885e+01	1.689e+01	2.885e+01	1.632e+01	2.885e+01	1.352e+01
2.889e+01	1.206e+01	2.889e+01	1.688e+01	2.889e+01	1.632e+01	2.889e+01	1.350e+01
2.892e+01	1.204e+01	2.892e+01	1.687e+01	2.892e+01	1.633e+01	2.892e+01	1.349e+01
2.896e+01	1.206e+01	2.896e+01	1.685e+01	2.896e+01	1.633e+01	2.896e+01	1.348e+01
2.900e+01	1.207e+01	2.900e+01	1.684e+01	2.900e+01	1.633e+01	2.900e+01	1.347e+01
2.904e+01	1.208e+01	2.904e+01	1.683e+01	2.904e+01	1.635e+01	2.904e+01	1.347e+01
2.908e+01	1.207e+01	2.908e+01	1.682e+01	2.908e+01	1.634e+01	2.908e+01	1.347e+01
2.912e+01	1.208e+01	2.912e+01	1.682e+01	2.912e+01	1.636e+01	2.912e+01	1.346e+01
2.916e+01	1.212e+01	2.916e+01	1.681e+01	2.916e+01	1.637e+01	2.916e+01	1.345e+01
2.920e+01	1.213e+01	2.920e+01	1.681e+01	2.920e+01	1.640e+01	2.920e+01	1.346e+01
2.924e+01	1.213e+01	2.924e+01	1.682e+01	2.924e+01	1.642e+01	2.924e+01	1.346e+01
2.928e+01	1.218e+01	2.928e+01	1.682e+01	2.928e+01	1.644e+01	2.928e+01	1.348e+01
2.932e+01	1.221e+01	2.932e+01	1.684e+01	2.932e+01	1.646e+01	2.932e+01	1.348e+01
2.936e+01	1.221e+01	2.936e+01	1.684e+01	2.936e+01	1.647e+01	2.936e+01	1.348e+01
2.940e+01	1.220e+01	2.940e+01	1.683e+01	2.940e+01	1.649e+01	2.940e+01	1.346e+01
2.944e+01	1.222e+01	2.944e+01	1.684e+01	2.944e+01	1.650e+01	2.944e+01	1.347e+01
2.948e+01	1.224e+01	2.948e+01	1.683e+01	2.948e+01	1.651e+01	2.948e+01	1.346e+01
2.952e+01	1.225e+01	2.952e+01	1.683e+01	2.952e+01	1.652e+01	2.952e+01	1.346e+01
2.955e+01	1.225e+01	2.955e+01	1.681e+01	2.955e+01	1.652e+01	2.955e+01	1.344e+01
2.959e+01	1.226e+01	2.959e+01	1.681e+01	2.959e+01	1.652e+01	2.959e+01	1.343e+01
2.963e+01	1.226e+01	2.963e+01	1.679e+01	2.963e+01	1.653e+01	2.963e+01	1.341e+01
2.967e+01	1.226e+01	2.967e+01	1.678e+01	2.967e+01	1.653e+01	2.967e+01	1.340e+01
2.971e+01	1.228e+01	2.971e+01	1.677e+01	2.971e+01	1.655e+01	2.971e+01	1.341e+01
2.975e+01	1.227e+01	2.975e+01	1.676e+01	2.975e+01	1.655e+01	2.975e+01	1.340e+01
2.979e+01	1.228e+01	2.979e+01	1.676e+01	2.979e+01	1.656e+01	2.979e+01	1.339e+01
2.983e+01	1.230e+01	2.983e+01	1.676e+01	2.983e+01	1.657e+01	2.983e+01	1.339e+01
2.987e+01	1.231e+01	2.987e+01	1.675e+01	2.987e+01	1.657e+01	2.987e+01	1.337e+01
2.991e+01	1.232e+01	2.991e+01	1.674e+01	2.991e+01	1.659e+01	2.991e+01	1.337e+01
2.995e+01	1.230e+01	2.995e+01	1.674e+01	2.995e+01	1.659e+01	2.995e+01	1.335e+01
2.999e+01	1.233e+01	2.999e+01	1.673e+01	2.999e+01	1.660e+01	2.999e+01	1.336e+01
3.003e+01	1.234e+01	3.003e+01	1.671e+01	3.003e+01	1.660e+01	3.003e+01	1.335e+01
3.007e+01	1.233e+01	3.007e+01	1.671e+01	3.007e+01	1.662e+01	3.007e+01	1.333e+01
3.011e+01	1.236e+01	3.011e+01	1.671e+01	3.011e+01	1.663e+01	3.011e+01	1.333e+01
3.015e+01	1.238e+01	3.015e+01	1.671e+01	3.015e+01	1.666e+01	3.015e+01	1.334e+01
3.019e+01	1.239e+01	3.019e+01	1.670e+01	3.019e+01	1.667e+01	3.019e+01	1.335e+01
3.022e+01	1.240e+01	3.022e+01	1.671e+01	3.022e+01	1.669e+01	3.022e+01	1.334e+01
3.026e+01	1.245e+01	3.026e+01	1.672e+01	3.026e+01	1.672e+01	3.026e+01	1.334e+01
3.030e+01	1.247e+01	3.030e+01	1.673e+01	3.030e+01	1.674e+01	3.030e+01	1.337e+01
3.034e+01	1.248e+01	3.034e+01	1.674e+01	3.034e+01	1.676e+01	3.034e+01	1.337e+01
3.038e+01	1.247e+01	3.038e+01	1.674e+01	3.038e+01	1.676e+01	3.038e+01	1.335e+01
3.042e+01	1.249e+01	3.042e+01	1.671e+01	3.042e+01	1.676e+01	3.042e+01	1.333e+01
3.046e+01	1.249e+01	3.046e+01	1.670e+01	3.046e+01	1.676e+01	3.046e+01	1.331e+01
3.050e+01	1.246e+01	3.050e+01	1.668e+01	3.050e+01	1.673e+01	3.050e+01	1.330e+01
3.054e+01	1.243e+01	3.054e+01	1.663e+01	3.054e+01	1.670e+01	3.054e+01	1.324e+01
3.058e+01	1.243e+01	3.058e+01	1.659e+01	3.058e+01	1.669e+01	3.058e+01	1.321e+01
3.062e+01	1.242e+01	3.062e+01	1.657e+01	3.062e+01	1.668e+01	3.062e+01	1.318e+01
3.066e+01	1.241e+01	3.066e+01	1.654e+01	3.066e+01	1.667e+01	3.066e+01	1.316e+01
3.070e+01	1.241e+01	3.070e+01	1.652e+01	3.070e+01	1.668e+01	3.070e+01	1.314e+01
3.074e+01	1.242e+01	3.074e+01	1.652e+01	3.074e+01	1.668e+01	3.074e+01	1.315e+01
3.078e+01	1.241e+01	3.078e+01	1.650e+01	3.078e+01	1.667e+01	3.078e+01	1.313e+01
3.082e+01	1.242e+01	3.082e+01	1.649e+01	3.082e+01	1.668e+01	3.082e+01	1.313e+01
3.086e+01	1.243e+01	3.086e+01	1.649e+01	3.086e+01	1.670e+01	3.086e+01	1.312e+01
3.089e+01	1.245e+01	3.089e+01	1.650e+01	3.089e+01	1.670e+01	3.089e+01	1.313e+01
3.093e+01	1.246e+01	3.093e+01	1.649e+01	3.093e+01	1.671e+01	3.093e+01	1.313e+01
3.097e+01	1.246e+01	3.097e+01	1.648e+01	3.097e+01	1.673e+01	3.097e+01	1.311e+01
3.101e+01	1.247e+01	3.101e+01	1.648e+01	3.101e+01	1.674e+01	3.101e+01	1.311e+01
3.105e+01	1.248e+01	3.105e+01	1.648e+01	3.105e+01	1.674e+01	3.105e+01	1.309e+01
3.109e+01	1.248e+01	3.109e+01	1.647e+01	3.109e+01	1.674e+01	3.109e+01	1.309e+01
3.113e+01	1.250e+01	3.113e+01	1.646e+01	3.113e+01	1.675e+01	3.113e+01	1.309e+01
3.117e+01	1.252e+01	3.117e+01	1.645e+01	3.117e+01	1.677e+01	3.117e+01	1.308e+01
3.121e+01	1.252e+01	3.121e+01	1.645e+01	3.121e+01	1.678e+01	3.121e+01	1.308e+01
3.125e+01	1.254e+01	3.125e+01	1.645e+01	3.125e+01	1.679e+01	3.125e+01	1.309e+01
3.129e+01	1.255e+01	3.129e+01	1.646e+01	3.129e+01	1.680e+01	3.129e+01	1.306e+01
3.133e+01	1.254e+01	3.133e+01	1.645e+01	3.133e+01	1.680e+01	3.133e+01	1.308e+01
3.137e+01	1.254e+01	3.137e+01	1.644e+01	3.137e+01	1.680e+01	3.137e+01	1.307e+01
3.141e+01	1.255e+01	3.141e+01	1.642e+01	3.141e+01	1.680e+01	3.141e+01	1.304e+01
3.145e+01	1.256e+01	3.145e+01	1.642e+01	3.145e+01	1.682e+01	3.145e+01	1.305e+01
3.149e+01	1.259e+01	3.149e+01	1.642e+01	3.149e+01	1.685e+01	3.149e+01	1.305e+01
3.153e+01	1.262e+01	3.153e+01	1.643e+01	3.153e+01	1.687e+01	3.153e+01	1.306e+01
3.156e+01	1.261e+01	3.156e+01	1.645e+01	3.156e+01	1.688e+01	3.156e+01	1.306e+01
3.160e+01	1.262e+01	3.160e+01	1.643e+01	3.160e+01	1.688e+01	3.160e+01	1.305e+01
3.164e+01	1.265e+01	3.164e+01	1.642e+01	3.164e+01	1.689e+01	3.164e+01	1.304e+01
3.168e+01	1.263e+01	3.168e+01	1.642e+01	3.168e+01	1.690e+01	3.168e+01	1.305e+01
3.172e+01	1.264e+01	3.172e+01	1.641e+01	3.172e+01	1.690e+01	3.172e+01	1.302e+01
3.176e+01	1.264e+01	3.176e+01	1.640e+01	3.176e+01	1.690e+01	3.176e+01	1.301e+01
3.180e+01	1.266e+01	3.180e+01	1.638e+01	3.180e+01	1.691e+01	3.180e+01	1.300e+01
3.184e+01	1.269e+01	3.184e+01	1.638e+01	3.184e+01	1.693e+01	3.184e+01	1.300e+01
3.188e+01	1.268e+01	3.188e+01	1.638e+01	3.188e+01	1.693e+01	3.188e+01	1.300e+01
3.192e+01	1.269e+01	3.192e+01	1.638e+01	3.192e+01	1.694e+01	3.192e+01	1.300e+01
3.196e+01	1.269e+01	3.196e+01	1.637e+01	3.196e+01	1.694e+01	3.196e+01	1.298e+01
3.200e+01	1.271e+01	3.200e+01	1.636e+01	3.200e+01	1.695e+01	3.200e+01	1.298e+01
3.204e+01	1.271e+01	3.204e+01	1.635e+01	3.204e+01	1.696e+01	3.204e+01	1.296e+01
3.208e+01	1.271e+01	3.208e+01	1.635e+01	3.208e+01	1.697e+01	3.208e+01	1.296e+01
3.212e+01	1.273e+01	3.212e+01	1.635e+01	3.212e+01	1.697e+01	3.212e+01	1.294e+01
3.216e+01	1.274e+01	3.216e+01	1.634e+01	3.216e+01	1.697e+01	3.216e+01	1.296e+01
3.220e+01	1.274e+01	3.220e+01	1.633e+01	3.220e+01	1.700e+01	3.220e+01	1.294e+01
3.223e+01	1.274e+01	3.223e+01	1.632e+01	3.223e+01	1.700e+01	3.223e+01	1.294e+01
3.227e+01	1.277e+01	3.227e+01	1.632e+01	3.227e+01	1.701e+01	3.227e+01	1.293e+01
3.231e+01	1.277e+01	3.231e+01	1.630e+01	3.231e+01	1.701e+01	3.231e+01	1.292e+01
3.235e+01	1.277e+01	3.235e+01	1.632e+01	3.235e+01	1.702e+01	3.235e+01	1.291e+01
3.239e+01	1.278e+01	3.239e+01	1.631e+01	3.239e+01	1.702e+01	3.239e+01	1.289e+01
3.243e+01	1.277e+01	3.243e+01	1.628e+01	3.243e+01	1.702e+01	3.243e+01	1.288e+01
3.247e+01	1.279e+01	3.247e+01	1.627e+01	3.247e+01	1.702e+01	3.247e+01	1.289e+01
3.251e+01	1.278e+01	3.251e+01	1.627e+01	3.251e+01	1.703e+01	3.251e+01	1.286e+01
3.255e+01	1.278e+01	3.255e+01	1.625e+01	3.255e+01	1.702e+01	3.255e+01	1.285e+01
3.259e+01	1.281e+01	3.259e+01	1.624e+01	3.259e+01	1.704e+01	3.259e+01	1.285e+01
3.263e+01	1.280e+01	3.263e+01	1.623e+01	3.263e+01	1.705e+01	3.263e+01	1.284e+01
3.267e+01	1.282e+01	3.267e+01	1.623e+01	3.267e+01	1.706e+01	3.267e+01	1.285e+01
3.271e+01	1.282e+01	3.271e+01	1.623e+01	3.271e+01	1.707e+01	3.271e+01	1.284e+01
3.275e+01	1.283e+01	3.275e+01	1.623e+01	3.275e+01	1.708e+01	3.275e+01	1.284e+01
3.279e+01	1.284e+01	3.279e+01	1.621e+01	3.279e+01	1.708e+01	3.279e+01	1.281e+01
3.283e+01	1.285e+01	3.283e+01	1.621e+01	3.283e+01	1.709e+01	3.283e+01	1.280e+01
3.287e+01	1.287e+01	3.287e+01	1.620e+01	3.287e+01	1.709e+01	3.287e+01	1.280e+01
3.290e+01	1.286e+01	3.290e+01	1.620e+01	3.290e+01	1.711e+01	3.290e+01	1.280e+01
3.294e+01	1.287e+01	3.294e+01	1.618e+01	3.294e+01	1.711e+01	3.294e+01	1.279e+01
3.298e+01	1.288e+01	3.298e+01	1.618e+01	3.298e+01	1.712e+01	3.298e+01	1.279e+01
3.302e+01	1.289e+01	3.302e+01	1.618e+01	3.302e+01	1.713e+01	3.302e+01	1.279e+01
3.306e+01	1.291e+01	3.306e+01	1.617e+01	3.306e+01	1.714e+01	3.306e+01	1.278e+01
3.310e+01	1.292e+01	3.310e+01	1.617e+01	3.310e+01	1.715e+01	3.310e+01	1.277e+01
3.314e+01	1.293e+01	3.314e+01	1.616e+01	3.314e+01	1.715e+01	3.314e+01	1.276e+01
3.318e+01	1.293e+01	3.318e+01	1.615e+01	3.318e+01	1.717e+01	3.318e+01	1.277e+01
3.322e+01	1.296e+01	3.322e+01	1.616e+01	3.322e+01	1.719e+01	3.322e+01	1.277e+01
3.326e+01	1.296e+01	3.326e+01	1.617e+01	3.326e+01	1.720e+01	3.326e+01	1.276e+01
3.330e+01	1.296e+01	3.330e+01	1.616e+01	3.330e+01	1.720e+01	3.330e+01	1.274e+01
3.334e+01	1.297e+01	3.334e+01	1.614e+01	3.334e+01	1.721e+01	3.334e+01	1.273e+01
3.338e+01	1.298e+01	3.338e+01	1.614e+01	3.338e+01	1.722e+01	3.338e+01	1.273e+01
3.342e+01	1.299e+01	3.342e+01	1.613e+01	3.342e+01	1.722e+01	3.342e+01	1.272e+01
3.346e+01	1.300e+01	3.346e+01	1.613e+01	3.346e+01	1.724e+01	3.346e+01	1.272e+01
3.350e+01	1.298e+01	3.350e+01	1.612e+01	3.350e+01	1.723e+01	3.350e+01	1.271e+01
3.354e+01	1.299e+01	3.354e+01	1.610e+01	3.354e+01	1.723e+01	3.354e+01	1.270e+01
3.357e+01	1.301e+01	3.357e+01	1.609e+01	3.357e+01	1.723e+01	3.357e+01	1.267e+01
3.361e+01	1.299e+01	3.361e+01	1.608e+01	3.361e+01	1.723e+01	3.361e+01	1.267e+01
3.365e+01	1.302e+01	3.365e+01	1.606e+01	3.365e+01	1.724e+01	3.365e+01	1.266e+01
3.369e+01	1.302e+01	3.369e+01	1.605e+01	3.369e+01	1.724e+01	3.369e+01	1.265e+01
3.373e+01	1.301e+01	3.373e+01	1.605e+01	3.373e+01	1.725e+01	3.373e+01	1.264e+01
3.377e+01	1.303e+01	3.377e+01	1.603e+01	3.377e+01	1.725e+01	3.377e+01	1.261e+01
3.381e+01	1.303e+01	3.381e+01	1.602e+01	3.381e+01	1.726e+01	3.381e+01	1.262e+01
3.385e+01	1.304e+01	3.385e+01	1.602e+01	3.385e+01	1.726e+01	3.385e+01	1.260e+01
3.389e+01	1.304e+01	3.389e+01	1.601e+01	3.389e+01	1.726e+01	3.389e+01	1.260e+01
3.393e+01	1.305e+01	3.393e+01	1.599e+01	3.393e+01	1.727e+01	3.393e+01	1.258e+01
3.397e+01	1.306e+01	3.397e+01	1.597e+01	3.397e+01	1.727e+01	3.397e+01	1.257e+01
3.401e+01	1.306e+01	3.401e+01	1.597e+01	3.401e+01	1.728e+01	3.401e+01	1.256e+01
3.405e+01	1.306e+01	3.405e+01	1.597e+01	3.405e+01	1.729e+01	3.405e+01	1.254e+01
3.409e+01	1.305e+01	3.409e+01	1.595e+01	3.409e+01	1.727e+01	3.409e+01	1.254e+01
3.413e+01	1.306e+01	3.413e+01	1.593e+01	3.413e+01	1.727e+01	3.413e+01	1.251e+01
3.417e+01	1.306e+01	3.417e+01	1.591e+01	3.417e+01	1.727e+01	3.417e+01	1.251e+01
3.420e+01	1.306e+01	3.420e+01	1.590e+01	3.420e+01	1.728e+01	3.420e+01	1.249e+01
3.424e+01	1.308e+01	3.424e+01	1.589e+01	3.424e+01	1.729e+01	3.424e+01	1.249e+01
3.428e+01	1.307e+01	3.428e+01	1.589e+01	3.428e+01	1.729e+01	3.428e+01	1.248e+01
3.432e+01	1.309e+01	3.432e+01	1.588e+01	3.432e+01	1.729e+01	3.432e+01	1.246e+01
3.436e+01	1.308e+01	3.436e+01	1.587e+01	3.436e+01	1.730e+01	3.436e+01	1.245e+01
3.440e+01	1.310e+01	3.440e+01	1.587e+01	3.440e+01	1.731e+01	3.440e+01	1.243e+01
3.444e+01	1.311e+01	3.444e+01	1.585e+01	3.444e+01	1.732e+01	3.444e+01	1.244e+01
3.448e+01	1.309e+01	3.448e+01	1.585e+01	3.448e+01	1.732e+01	3.448e+01	1.242e+01
3.452e+01	1.312e+01	3.452e+01	1.584e+01	3.452e+01	1.733e+01	3.452e+01	1.241e+01
3.456e+01	1.312e+01	3.456e+01	1.582e+01	3.456e+01	1.732e+01	3.456e+01	1.240e+01
3.460e+01	1.313e+01	3.460e+01	1.582e+01	3.460e+01	1.733e+01	3.460e+01	1.238e+01
3.464e+01	1.313e+01	3.464e+01	1.581e+01	3.464e+01	1.735e+01	3.464e+01	1.239e+01
3.468e+01	1.315e+01	3.468e+01	1.579e+01	3.468e+01	1.735e+01	3.468e+01	1.238e+01
3.472e+01	1.316e+01	3.472e+01	1.579e+01	3.472e+01	1.736e+01	3.472e+01	1.236e+01
3.476e+01	1.317e+01	3.476e+01	1.578e+01	3.476e+01	1.737e+01	3.476e+01	1.236e+01
3.480e+01	1.319e+01	3.480e+01	1.578e+01	3.480e+01	1.739e+01	3.480e+01	1.236e+01
3.484e+01	1.320e+01	3.484e+01	1.578e+01	3.484e+01	1.741e+01	3.484e+01	1.236e+01
3.487e+01	1.322e+01	3.487e+01	1.578e+01	3.487e+01	1.742e+01	3.487e+01	1.237e+01
3.491e+01	1.323e+01	3.491e+01	1.578e+01	3.491e+01	1.744e+01	3.491e+01	1.236e+01
3.495e+01	1.326e+01	3.495e+01	1.579e+01	3.495e+01	1.746e+01	3.495e+01	1.236e+01
3.499e+01	1.329e+01	3.499e+01	1.580e+01	3.499e+01	1.749e+01	3.499e+01	1.238e+01
3.503e+01	1.331e+01	3.503e+01	1.579e+01	3.503e+01	1.751e+01	3.503e+01	1.238e+01
3.507e+01	1.332e+01	3.507e+01	1.580e+01	3.507e+01	1.752e+01	3.507e+01	1.238e+01
3.511e+01	1.333e+01	3.511e+01	1.580e+01	3.511e+01	1.754e+01	3.511e+01	1.237e+01
3.515e+01	1.336e+01	3.515e+01	1.581e+01	3.515e+01	1.757e+01	3.515e+01	1.237e+01
3.519e+01	1.336e+01	3.519e+01	1.581e+01	3.519e+01	1.757e+01	3.519e+01	1.237e+01
3.523e+01	1.336e+01	3.523e+01	1.579e+01	3.523e+01	1.757e+01	3.523e+01	1.235e+01
3.527e+01	1.337e+01	3.527e+01	1.576e+01	3.527e+01	1.756e+01	3.527e+01	1.232e+01
3.531e+01	1.336e+01	3.531e+01	1.575e+01	3.531e+01	1.757e+01	3.531e+01	1.232e+01
3.535e+01	1.337e+01	3.535e+01	1.573e+01	3.535e+01	1.757e+01	3.535e+01	1.229e+01
3.539e+01	1.338e+01	3.539e+01	1.572e+01	3.539e+01	1.757e+01	3.539e+01	1.228e+01
3.543e+01	1.336e+01	3.543e+01	1.570e+01	3.543e+01	1.756e+01	3.543e+01	1.225e+01
3.547e+01	1.337e+01	3.547e+01	1.568e+01	3.547e+01	1.756e+01	3.547e+01	1.223e+01
3.551e+01	1.337e+01	3.551e+01	1.566e+01	3.551e+01	1.756e+01	3.551e+01	1.222e+01
3.554e+01	1.337e+01	3.554e+01	1.564e+01	3.554e+01	1.756e+01	3.554e+01	1.220e+01
3.558e+01	1.339e+01	3.558e+01	1.564e+01	3.558e+01	1.758e+01	3.558e+01	1.220e+01
3.562e+01	1.339e+01	3.562e+01	1.563e+01	3.562e+01	1.758e+01	3.562e+01	1.220e+01
3.566e+01	1.339e+01	3.566e+01	1.563e+01	3.566e+01	1.758e+01	3.566e+01	1.216e+01
3.570e+01	1.340e+01	3.570e+01	1.560e+01	3.570e+01	1.759e+01	3.570e+01	1.217e+01
3.574e+01	1.340e+01	3.574e+01	1.559e+01	3.574e+01	1.758e+01	3.574e+01	1.215e+01
3.578e+01	1.340e+01	3.578e+01	1.557e+01	3.578e+01	1.759e+01	3.578e+01	1.214e+01
3.582e+01	1.341e+01	3.582e+01	1.556e+01	3.582e+01	1.758e+01	3.582e+01	1.211e+01
3.586e+01	1.342e+01	3.586e+01	1.555e+01	3.586e+01	1.760e+01	3.586e+01	1.211e+01
3.590e+01	1.344e+01	3.590e+01	1.555e+01	3.590e+01	1.762e+01	3.590e+01	1.212e+01
3.594e+01	1.346e+01	3.594e+01	1.555e+01	3.594e+01	1.764e+01	3.594e+01	1.213e+01
3.598e+01	1.347e+01	3.598e+01	1.555e+01	3.598e+01	1.765e+01	3.598e+01	1.211e+01
3.602e+01	1.347e+01	3.602e+01	1.554e+01	3.602e+01	1.766e+01	3.602e+01	1.209e+01
3.606e+01	1.348e+01	3.606e+01	1.553e+01	3.606e+01	1.766e+01	3.606e+01	1.210e+01
3.610e+01	1.350e+01	3.610e+01	1.552e+01	3.610e+01	1.767e+01	3.610e+01	1.208e+01
3.614e+01	1.350e+01	3.614e+01	1.552e+01	3.614e+01	1.768e+01	3.614e+01	1.206e+01
3.618e+01	1.352e+01	3.618e+01	1.551e+01	3.618e+01	1.770e+01	3.618e+01	1.206e+01
3.621e+01	1.355e+01	3.621e+01	1.552e+01	3.621e+01	1.772e+01	3.621e+01	1.207e+01
3.625e+01	1.355e+01	3.625e+01	1.551e+01	3.625e+01	1.774e+01	3.625e+01	1.206e+01
3.629e+01	1.357e+01	3.629e+01	1.551e+01	3.629e+01	1.775e+01	3.629e+01	1.205e+01
3.633e+01	1.359e+01	3.633e+01	1.551e+01	3.633e+01	1.777e+01	3.633e+01	1.206e+01
3.637e+01	1.361e+01	3.637e+01	1.551e+01	3.637e+01	1.778e+01	3.637e+01	1.206e+01
3.641e+01	1.361e+01	3.641e+01	1.551e+01	3.641e+01	1.779e+01	3.641e+01	1.204e+01
3.645e+01	1.363e+01	3.645e+01	1.549e+01	3.645e+01	1.781e+01	3.645e+01	1.203e+01
3.649e+01	1.364e+01	3.649e+01	1.549e+01	3.649e+01	1.782e+01	3.649e+01	1.204e+01
3.653e+01	1.366e+01	3.653e+01	1.549e+01	3.653e+01	1.783e+01	3.653e+01	1.204e+01
3.657e+01	1.367e+01	3.657e+01	1.549e+01	3.657e+01	1.785e+01	3.657e+01	1.205e+01
3.661e+01	1.369e+01	3.661e+01	1.548e+01	3.661e+01	1.786e+01	3.661e+01	1.202e+01
3.665e+01	1.371e+01	3.665e+01	1.547e+01	3.665e+01	1.788e+01	3.665e+01	1.201e+01
3.669e+01	1.370e+01	3.669e+01	1.547e+01	3.669e+01	1.789e+01	3.669e+01	1.202e+01
3.673e+01	1.374e+01	3.673e+01	1.548e+01	3.673e+01	1.792e+01	3.673e+01	1.202e+01
3.677e+01	1.375e+01	3.677e+01	1.547e+01	3.677e+01	1.793e+01	3.677e+01	1.200e+01
3.681e+01	1.376e+01	3.681e+01	1.547e+01	3.681e+01	1.794e+01	3.681e+01	1.201e+01
3.685e+01	1.378e+01	3.685e+01	1.545e+01	3.685e+01	1.795e+01	3.685e+01	1.197e+01
3.688e+01	1.379e+01	3.688e+01	1.545e+01	3.688e+01	1.796e+01	3.688e+01	1.198e+01
3.692e+01	1.378e+01	3.692e+01	1.544e+01	3.692e+01	1.796e+01	3.692e+01	1.197e+01
3.696e+01	1.379e+01	3.696e+01	1.543e+01	3.696e+01	1.797e+01	3.696e+01	1.195e+01
3.700e+01	1.377e+01	3.700e+01	1.540e+01	3.700e+01	1.796e+01	3.700e+01	1.193e+01
3.704e+01	1.378e+01	3.704e+01	1.539e+01	3.704e+01	1.796e+01	3.704e+01	1.191e+01
3.708e+01	1.379e+01	3.708e+01	1.537e+01	3.708e+01	1.796e+01	3.708e+01	1.191e+01
3.712e+01	1.377e+01	3.712e+01	1.535e+01	3.712e+01	1.795e+01	3.712e+01	1.185e+01
3.716e+01	1.376e+01	3.716e+01	1.532e+01	3.716e+01	1.794e+01	3.716e+01	1.186e+01
3.720e+01	1.377e+01	3.720e+01	1.530e+01	3.720e+01	1.794e+01	3.720e+01	1.181e+01
3.724e+01	1.378e+01	3.724e+01	1.528e+01	3.724e+01	1.795e+01	3.724e+01	1.183e+01
3.728e+01	1.378e+01	3.728e+01	1.527e+01	3.728e+01	1.795e+01	3.728e+01	1.182e+01
3.732e+01	1.379e+01	3.732e+01	1.525e+01	3.732e+01	1.795e+01	3.732e+01	1.177e+01
3.736e+01	1.379e+01	3.736e+01	1.525e+01	3.736e+01	1.795e+01	3.736e+01	1.177e+01
3.740e+01	1.380e+01	3.740e+01	1.523e+01	3.740e+01	1.797e+01	3.740e+01	1.176e+01
3.744e+01	1.381e+01	3.744e+01	1.521e+01	3.744e+01	1.798e+01	3.744e+01	1.176e+01
3.748e+01	1.382e+01	3.748e+01	1.522e+01	3.748e+01	1.799e+01	3.748e+01	1.176e+01
3.752e+01	1.384e+01	3.752e+01	1.522e+01	3.752e+01	1.801e+01	3.752e+01	1.177e+01
3.755e+01	1.386e+01	3.755e+01	1.522e+01	3.755e+01	1.803e+01	3.755e+01	1.175e+01
3.759e+01	1.389e+01	3.759e+01	1.523e+01	3.759e+01	1.805e+01	3.759e+01	1.177e+01
3.763e+01	1.392e+01	3.763e+01	1.523e+01	3.763e+01	1.807e+01	3.763e+01	1.179e+01
3.767e+01	1.393e+01	3.767e+01	1.524e+01	3.767e+01	1.809e+01	3.767e+01	1.178e+01
3.771e+01	1.395e+01	3.771e+01	1.524e+01	3.771e+01	1.810e+01	3.771e+01	1.178e+01
3.775e+01	1.396e+01	3.775e+01	1.523e+01	3.775e+01	1.811e+01	3.775e+01	1.175e+01
3.779e+01	1.395e+01	3.779e+01	1.522e+01	3.779e+01	1.812e+01	3.779e+01	1.174e+01
3.783e+01	1.396e+01	3.783e+01	1.521e+01	3.783e+01	1.813e+01	3.783e+01	1.174e+01
3.787e+01	1.397e+01	3.787e+01	1.520e+01	3.787e+01	1.813e+01	3.787e+01	1.170e+01
3.791e+01	1.398e+01	3.791e+01	1.519e+01	3.791e+01	1.812e+01	3.791e+01	1.172e+01
3.795e+01	1.398e+01	3.795e+01	1.518e+01	3.795e+01	1.813e+01	3.795e+01	1.170e+01
3.799e+01	1.399e+01	3.799e+01	1.517e+01	3.799e+01	1.814e+01	3.799e+01	1.168e+01
3.803e+01	1.402e+01	3.803e+01	1.516e+01	3.803e+01	1.816e+01	3.803e+01	1.170e+01
3.807e+01	1.405e+01	3.807e+01	1.517e+01	3.807e+01	1.819e+01	3.807e+01	1.169e+01
3.811e+01	1.407e+01	3.811e+01	1.518e+01	3.811e+01	1.822e+01	3.811e+01	1.171e+01
3.815e+01	1.411e+01	3.815e+01	1.519e+01	3.815e+01	1.825e+01	3.815e+01	1.172e+01
3.819e+01	1.413e+01	3.819e+01	1.521e+01	3.819e+01	1.828e+01	3.819e+01	1.174e+01
3.822e+01	1.418e+01	3.822e+01	1.523e+01	3.822e+01	1.832e+01	3.822e+01	1.176e+01
3.826e+01	1.421e+01	3.826e+01	1.525e+01	3.826e+01	1.836e+01	3.826e+01	1.178e+01
3.830e+01	1.425e+01	3.830e+01	1.526e+01	3.830e+01	1.839e+01	3.830e+01	1.180e+01
3.834e+01	1.429e+01	3.834e+01	1.528e+01	3.834e+01	1.843e+01	3.834e+01	1.183e+01
3.838e+01	1.434e+01	3.838e+01	1.531e+01	3.838e+01	1.847e+01	3.838e+01	1.185e+01
3.842e+01	1.439e+01	3.842e+01	1.533e+01	3.842e+01	1.853e+01	3.842e+01	1.186e+01
3.846e+01	1.443e+01	3.846e+01	1.537e+01	3.846e+01	1.856e+01	3.846e+01	1.190e+01
3.850e+01	1.447e+01	3.850e+01	1.539e+01	3.850e+01	1.861e+01	3.850e+01	1.194e+01
3.854e+01	1.451e+01	3.854e+01	1.542e+01	3.854e+01	1.865e+01	3.854e+01	1.195e+01
3.858e+01	1.457e+01	3.858e+01	1.544e+01	3.858e+01	1.870e+01	3.858e+01	1.199e+01
3.862e+01	1.462e+01	3.862e+01	1.548e+01	3.862e+01	1.875e+01	3.862e+01	1.198e+01
3.866e+01	1.466e+01	3.866e+01	1.550e+01	3.866e+01	1.880e+01	3.866e+01	1.203e+01
3.870e+01	1.471e+01	3.870e+01	1.554e+01	3.870e+01	1.884e+01	3.870e+01	1.205e+01
3.874e+01	1.475e+01	3.874e+01	1.556e+01	3.874e+01	1.888e+01	3.874e+01	1.208e+01
3.878e+01	1.481e+01	3.878e+01	1.558e+01	3.878e+01	1.893e+01	3.878e+01	1.213e+01
3.882e+01	1.485e+01	3.882e+01	1.562e+01	3.882e+01	1.898e+01	3.882e+01	1.215e+01
3.885e+01	1.490e+01	3.885e+01	1.565e+01	3.885e+01	1.903e+01	3.885e+01	1.218e+01
3.889e+01	1.495e+01	3.889e+01	1.568e+01	3.889e+01	1.907e+01	3.889e+01	1.220e+01
3.893e+01	1.501e+01	3.893e+01	1.571e+01	3.893e+01	1.911e+01	3.893e+01	1.224e+01
3.897e+01	1.507e+01	3.897e+01	1.573e+01	3.897e+01	1.917e+01	3.897e+01	1.230e+01
3.901e+01	1.505e+01	3.901e+01	1.576e+01	3.901e+01	1.917e+01	3.901e+01	1.227e+01
3.905e+01	1.496e+01	3.905e+01	1.568e+01	3.905e+01	1.907e+01	3.905e+01	1.217e+01
3.909e+01	1.495e+01	3.909e+01	1.558e+01	3.909e+01	1.905e+01	3.909e+01	1.211e+01
3.913e+01	1.502e+01	3.913e+01	1.557e+01	3.913e+01	1.911e+01	3.913e+01	1.215e+01
3.917e+01	1.514e+01	3.917e+01	1.565e+01	3.917e+01	1.922e+01	3.917e+01	1.224e+01
3.921e+01	1.537e+01	3.921e+01	1.574e+01	3.921e+01	1.934e+01	3.921e+01	1.230e+01
3.925e+01	1.514e+01	3.925e+01	1.630e+01	3.925e+01	1.919e+01	3.925e+01	1.181e+01
3.929e+01	1.510e+01	3.929e+01	1.527e+01	3.929e+01	1.915e+01	3.929e+01	1.175e+01
3.933e+01	1.504e+01	3.933e+01	1.520e+01	3.933e+01	1.908e+01	3.933e+01	1.166e+01
3.937e+01	1.498e+01	3.937e+01	1.511e+01	3.937e+01	1.903e+01	3.937e+01	1.157e+01
3.941e+01	1.498e+01	3.941e+01	1.505e+01	3.941e+01	1.901e+01	3.941e+01	1.156e+01
3.945e+01	1.502e+01	3.945e+01	1.505e+01	3.945e+01	1.905e+01	3.945e+01	1.156e+01
3.949e+01	1.510e+01	3.949e+01	1.509e+01	3.949e+01	1.913e+01	3.949e+01	1.164e+01
3.952e+01	1.516e+01	3.952e+01	1.515e+01	3.952e+01	1.921e+01	3.952e+01	1.166e+01
3.956e+01	1.521e+01	3.956e+01	1.522e+01	3.956e+01	1.927e+01	3.956e+01	1.171e+01
3.960e+01	1.523e+01	3.960e+01	1.525e+01	3.960e+01	1.930e+01	3.960e+01	1.172e+01
3.964e+01	1.520e+01	3.964e+01	1.524e+01	3.964e+01	1.928e+01	3.964e+01	1.167e+01
3.968e+01	1.515e+01	3.968e+01	1.520e+01	3.968e+01	1.922e+01	3.968e+01	1.160e+01
3.972e+01	1.509e+01	3.972e+01	1.512e+01	3.972e+01	1.915e+01	3.972e+01	1.151e+01
3.976e+01	1.503e+01	3.976e+01	1.503e+01	3.976e+01	1.909e+01	3.976e+01	1.143e+01
3.980e+01	1.500e+01	3.980e+01	1.497e+01	3.980e+01	1.905e+01	3.980e+01	1.139e+01
3.984e+01	1.497e+01	3.984e+01	1.491e+01	3.984e+01	1.902e+01	3.984e+01	1.133e+01
3.988e+01	1.495e+01	3.988e+01	1.487e+01	3.988e+01	1.901e+01	3.988e+01	1.129e+01
3.992e+01	1.494e+01	3.992e+01	1.484e+01	3.992e+01	1.899e+01	3.992e+01	1.127e+01
3.996e+01	1.493e+01	3.996e+01	1.482e+01	3.996e+01	1.897e+01	3.996e+01	1.126e+01
4.000e+01	1.491e+01	4.000e+01	1.477e+01	4.000e+01	1.896e+01	4.000e+01	1.122e+01
4.004e+01	1.490e+01	4.004e+01	1.474e+01	4.004e+01	1.895e+01	4.004e+01	1.117e+01
4.008e+01	1.490e+01	4.008e+01	1.473e+01	4.008e+01	1.896e+01	4.008e+01	1.114e+01
4.012e+01	1.491e+01	4.012e+01	1.471e+01	4.012e+01	1.896e+01	4.012e+01	1.113e+01
4.016e+01	1.493e+01	4.016e+01	1.470e+01	4.016e+01	1.898e+01	4.016e+01	1.114e+01
4.019e+01	1.496e+01	4.019e+01	1.471e+01	4.019e+01	1.900e+01	4.019e+01	1.112e+01
4.023e+01	1.496e+01	4.023e+01	1.471e+01	4.023e+01	1.901e+01	4.023e+01	1.113e+01
4.027e+01	1.494e+01	4.027e+01	1.469e+01	4.027e+01	1.899e+01	4.027e+01	1.109e+01
4.031e+01	1.491e+01	4.031e+01	1.465e+01	4.031e+01	1.897e+01	4.031e+01	1.106e+01
4.035e+01	1.489e+01	4.035e+01	1.461e+01	4.035e+01	1.894e+01	4.035e+01	1.102e+01
4.039e+01	1.487e+01	4.039e+01	1.457e+01	4.039e+01	1.891e+01	4.039e+01	1.096e+01
4.043e+01	1.484e+01	4.043e+01	1.452e+01	4.043e+01	1.889e+01	4.043e+01	1.091e+01
4.047e+01	1.483e+01	4.047e+01	1.448e+01	4.047e+01	1.887e+01	4.047e+01	1.086e+01
4.051e+01	1.481e+01	4.051e+01	1.444e+01	4.051e+01	1.885e+01	4.051e+01	1.086e+01
4.055e+01	1.480e+01	4.055e+01	1.440e+01	4.055e+01	1.883e+01	4.055e+01	1.082e+01
4.059e+01	1.479e+01	4.059e+01	1.437e+01	4.059e+01	1.882e+01	4.059e+01	1.078e+01
4.063e+01	1.476e+01	4.063e+01	1.434e+01	4.063e+01	1.880e+01	4.063e+01	1.075e+01
4.067e+01	1.477e+01	4.067e+01	1.431e+01	4.067e+01	1.879e+01	4.067e+01	1.076e+01
4.071e+01	1.477e+01	4.071e+01	1.429e+01	4.071e+01	1.878e+01	4.071e+01	1.069e+01
4.075e+01	1.477e+01	4.075e+01	1.427e+01	4.075e+01	1.879e+01	4.075e+01	1.069e+01
4.079e+01	1.477e+01	4.079e+01	1.426e+01	4.079e+01	1.880e+01	4.079e+01	1.069e+01
4.083e+01	1.479e+01	4.083e+01	1.425e+01	4.083e+01	1.880e+01	4.083e+01	1.069e+01
4.086e+01	1.480e+01	4.086e+01	1.425e+01	4.086e+01	1.881e+01	4.086e+01	1.066e+01
4.090e+01	1.480e+01	4.090e+01	1.422e+01	4.090e+01	1.882e+01	4.090e+01	1.061e+01
4.094e+01	1.480e+01	4.094e+01	1.422e+01	4.094e+01	1.880e+01	4.094e+01	1.062e+01
4.098e+01	1.480e+01	4.098e+01	1.419e+01	4.098e+01	1.880e+01	4.098e+01	1.060e+01
4.102e+01	1.479e+01	4.102e+01	1.417e+01	4.102e+01	1.881e+01	4.102e+01	1.054e+01
4.106e+01	1.481e+01	4.106e+01	1.414e+01	4.106e+01	1.881e+01	4.106e+01	1.056e+01
4.110e+01	1.482e+01	4.110e+01	1.415e+01	4.110e+01	1.882e+01	4.110e+01	1.059e+01
4.114e+01	1.481e+01	4.114e+01	1.414e+01	4.114e+01	1.882e+01	4.114e+01	1.055e+01
4.118e+01	1.482e+01	4.118e+01	1.412e+01	4.118e+01	1.882e+01	4.118e+01	1.053e+01
4.122e+01	1.482e+01	4.122e+01	1.411e+01	4.122e+01	1.882e+01	4.122e+01	1.052e+01
4.126e+01	1.484e+01	4.126e+01	1.410e+01	4.126e+01	1.883e+01	4.126e+01	1.052e+01
4.130e+01	1.486e+01	4.130e+01	1.409e+01	4.130e+01	1.886e+01	4.130e+01	1.049e+01
4.134e+01	1.487e+01	4.134e+01	1.410e+01	4.134e+01	1.887e+01	4.134e+01	1.048e+01
4.138e+01	1.490e+01	4.138e+01	1.411e+01	4.138e+01	1.889e+01	4.138e+01	1.050e+01
4.142e+01	1.491e+01	4.142e+01	1.410e+01	4.142e+01	1.891e+01	4.142e+01	1.050e+01
4.146e+01	1.493e+01	4.146e+01	1.411e+01	4.146e+01	1.892e+01	4.146e+01	1.053e+01
4.150e+01	1.495e+01	4.150e+01	1.411e+01	4.150e+01	1.894e+01	4.150e+01	1.052e+01
4.153e+01	1.497e+01	4.153e+01	1.410e+01	4.153e+01	1.897e+01	4.153e+01	1.050e+01
4.157e+01	1.499e+01	4.157e+01	1.410e+01	4.157e+01	1.898e+01	4.157e+01	1.049e+01
4.161e+01	1.501e+01	4.161e+01	1.411e+01	4.161e+01	1.900e+01	4.161e+01	1.046e+01
4.165e+01	1.504e+01	4.165e+01	1.411e+01	4.165e+01	1.903e+01	4.165e+01	1.051e+01
4.169e+01	1.507e+01	4.169e+01	1.413e+01	4.169e+01	1.906e+01	4.169e+01	1.051e+01
4.173e+01	1.510e+01	4.173e+01	1.414e+01	4.173e+01	1.909e+01	4.173e+01	1.050e+01
4.177e+01	1.511e+01	4.177e+01	1.414e+01	4.177e+01	1.910e+01	4.177e+01	1.051e+01
4.181e+01	1.511e+01	4.181e+01	1.413e+01	4.181e+01	1.910e+01	4.181e+01	1.051e+01
4.185e+01	1.512e+01	4.185e+01	1.411e+01	4.185e+01	1.910e+01	4.185e+01	1.048e+01
4.189e+01	1.514e+01	4.189e+01	1.410e+01	4.189e+01	1.912e+01	4.189e+01	1.049e+01
4.193e+01	1.516e+01	4.193e+01	1.410e+01	4.193e+01	1.915e+01	4.193e+01	1.053e+01
4.197e+01	1.517e+01	4.197e+01	1.412e+01	4.197e+01	1.916e+01	4.197e+01	1.048e+01
4.201e+01	1.517e+01	4.201e+01	1.411e+01	4.201e+01	1.917e+01	4.201e+01	1.048e+01
4.205e+01	1.518e+01	4.205e+01	1.409e+01	4.205e+01	1.917e+01	4.205e+01	1.046e+01
4.209e+01	1.519e+01	4.209e+01	1.407e+01	4.209e+01	1.917e+01	4.209e+01	1.040e+01
4.213e+01	1.520e+01	4.213e+01	1.406e+01	4.213e+01	1.918e+01	4.213e+01	1.041e+01
4.217e+01	1.520e+01	4.217e+01	1.405e+01	4.217e+01	1.918e+01	4.217e+01	1.044e+01
4.220e+01	1.520e+01	4.220e+01	1.403e+01	4.220e+01	1.918e+01	4.220e+01	1.035e+01
4.224e+01	1.520e+01	4.224e+01	1.400e+01	4.224e+01	1.918e+01	4.224e+01	1.038e+01
4.228e+01	1.520e+01	4.228e+01	1.399e+01	4.228e+01	1.918e+01	4.228e+01	1.033e+01
4.232e+01	1.521e+01	4.232e+01	1.397e+01	4.232e+01	1.918e+01	4.232e+01	1.033e+01
4.236e+01	1.521e+01	4.236e+01	1.396e+01	4.236e+01	1.918e+01	4.236e+01	1.031e+01
4.240e+01	1.521e+01	4.240e+01	1.394e+01	4.240e+01	1.918e+01	4.240e+01	1.025e+01
4.244e+01	1.523e+01	4.244e+01	1.393e+01	4.244e+01	1.919e+01	4.244e+01	1.030e+01
4.248e+01	1.525e+01	4.248e+01	1.392e+01	4.248e+01	1.922e+01	4.248e+01	1.033e+01
4.252e+01	1.527e+01	4.252e+01	1.393e+01	4.252e+01	1.924e+01	4.252e+01	1.032e+01
4.256e+01	1.528e+01	4.256e+01	1.394e+01	4.256e+01	1.924e+01	4.256e+01	1.030e+01
4.260e+01	1.528e+01	4.260e+01	1.392e+01	4.260e+01	1.925e+01	4.260e+01	1.028e+01
4.264e+01	1.527e+01	4.264e+01	1.390e+01	4.264e+01	1.924e+01	4.264e+01	1.024e+01
4.268e+01	1.528e+01	4.268e+01	1.388e+01	4.268e+01	1.924e+01	4.268e+01	1.018e+01
4.272e+01	1.529e+01	4.272e+01	1.387e+01	4.272e+01	1.924e+01	4.272e+01	1.025e+01
4.276e+01	1.529e+01	4.276e+01	1.386e+01	4.276e+01	1.925e+01	4.276e+01	1.020e+01
4.280e+01	1.529e+01	4.280e+01	1.383e+01	4.280e+01	1.925e+01	4.280e+01	1.024e+01
4.284e+01	1.529e+01	4.284e+01	1.381e+01	4.284e+01	1.924e+01	4.284e+01	1.017e+01
4.287e+01	1.529e+01	4.287e+01	1.379e+01	4.287e+01	1.924e+01	4.287e+01	1.017e+01
4.291e+01	1.529e+01	4.291e+01	1.379e+01	4.291e+01	1.924e+01	4.291e+01	1.009e+01
4.295e+01	1.529e+01	4.295e+01	1.376e+01	4.295e+01	1.923e+01	4.295e+01	1.008e+01
4.299e+01	1.529e+01	4.299e+01	1.374e+01	4.299e+01	1.923e+01	4.299e+01	1.007e+01
4.303e+01	1.530e+01	4.303e+01	1.373e+01	4.303e+01	1.924e+01	4.303e+01	1.009e+01
4.307e+01	1.532e+01	4.307e+01	1.371e+01	4.307e+01	1.925e+01	4.307e+01	1.006e+01
4.311e+01	1.534e+01	4.311e+01	1.372e+01	4.311e+01	1.927e+01	4.311e+01	1.005e+01
4.315e+01	1.534e+01	4.315e+01	1.372e+01	4.315e+01	1.927e+01	4.315e+01	1.004e+01
4.319e+01	1.534e+01	4.319e+01	1.371e+01	4.319e+01	1.927e+01	4.319e+01	1.006e+01
4.323e+01	1.534e+01	4.323e+01	1.369e+01	4.323e+01	1.927e+01	4.323e+01	9.987e+00
4.327e+01	1.535e+01	4.327e+01	1.368e+01	4.327e+01	1.927e+01	4.327e+01	9.998e+00
4.331e+01	1.535e+01	4.331e+01	1.366e+01	4.331e+01	1.928e+01	4.331e+01	9.992e+00
4.335e+01	1.537e+01	4.335e+01	1.365e+01	4.335e+01	1.929e+01	4.335e+01	9.963e+00
4.339e+01	1.538e+01	4.339e+01	1.365e+01	4.339e+01	1.930e+01	4.339e+01	9.913e+00
4.343e+01	1.539e+01	4.343e+01	1.363e+01	4.343e+01	1.931e+01	4.343e+01	9.994e+00
4.347e+01	1.541e+01	4.347e+01	1.364e+01	4.347e+01	1.932e+01	4.347e+01	9.994e+00
4.350e+01	1.544e+01	4.350e+01	1.362e+01	4.350e+01	1.935e+01	4.350e+01	9.953e+00
4.354e+01	1.546e+01	4.354e+01	1.365e+01	4.354e+01	1.937e+01	4.354e+01	9.938e+00
4.358e+01	1.548e+01	4.358e+01	1.364e+01	4.358e+01	1.939e+01	4.358e+01	9.925e+00
4.362e+01	1.550e+01	4.362e+01	1.364e+01	4.362e+01	1.942e+01	4.362e+01	9.961e+00
4.366e+01	1.553e+01	4.366e+01	1.365e+01	4.366e+01	1.945e+01	4.366e+01	9.986e+00
4.370e+01	1.555e+01	4.370e+01	1.366e+01	4.370e+01	1.946e+01	4.370e+01	9.992e+00
4.374e+01	1.556e+01	4.374e+01	1.366e+01	4.374e+01	1.947e+01	4.374e+01	9.997e+00
4.378e+01	1.558e+01	4.378e+01	1.365e+01	4.378e+01	1.949e+01	4.378e+01	9.981e+00
4.382e+01	1.560e+01	4.382e+01	1.366e+01	4.382e+01	1.950e+01	4.382e+01	9.994e+00
4.386e+01	1.563e+01	4.386e+01	1.366e+01	4.386e+01	1.954e+01	4.386e+01	9.983e+00
4.390e+01	1.563e+01	4.390e+01	1.366e+01	4.390e+01	1.954e+01	4.390e+01	9.987e+00
4.394e+01	1.564e+01	4.394e+01	1.365e+01	4.394e+01	1.956e+01	4.394e+01	9.962e+00
4.398e+01	1.566e+01	4.398e+01	1.364e+01	4.398e+01	1.957e+01	4.398e+01	9.945e+00
4.402e+01	1.568e+01	4.402e+01	1.365e+01	4.402e+01	1.958e+01	4.402e+01	9.933e+00
4.406e+01	1.570e+01	4.406e+01	1.363e+01	4.406e+01	1.960e+01	4.406e+01	9.951e+00
4.410e+01	1.570e+01	4.410e+01	1.364e+01	4.410e+01	1.961e+01	4.410e+01	9.920e+00
4.414e+01	1.571e+01	4.414e+01	1.361e+01	4.414e+01	1.961e+01	4.414e+01	9.876e+00
4.417e+01	1.571e+01	4.417e+01	1.361e+01	4.417e+01	1.962e+01	4.417e+01	9.872e+00
4.421e+01	1.571e+01	4.421e+01	1.359e+01	4.421e+01	1.962e+01	4.421e+01	9.881e+00
4.425e+01	1.570e+01	4.425e+01	1.357e+01	4.425e+01	1.960e+01	4.425e+01	9.879e+00
4.429e+01	1.570e+01	4.429e+01	1.353e+01	4.429e+01	1.960e+01	4.429e+01	9.831e+00
4.433e+01	1.571e+01	4.433e+01	1.353e+01	4.433e+01	1.960e+01	4.433e+01	9.819e+00
4.437e+01	1.571e+01	4.437e+01	1.352e+01	4.437e+01	1.961e+01	4.437e+01	9.776e+00
4.441e+01	1.571e+01	4.441e+01	1.350e+01	4.441e+01	1.960e+01	4.441e+01	9.796e+00
4.445e+01	1.569e+01	4.445e+01	1.347e+01	4.445e+01	1.959e+01	4.445e+01	9.719e+00
4.449e+01	1.569e+01	4.449e+01	1.342e+01	4.449e+01	1.957e+01	4.449e+01	9.735e+00
4.453e+01	1.570e+01	4.453e+01	1.341e+01	4.453e+01	1.958e+01	4.453e+01	9.724e+00
4.457e+01	1.571e+01	4.457e+01	1.339e+01	4.457e+01	1.958e+01	4.457e+01	9.657e+00
4.461e+01	1.571e+01	4.461e+01	1.339e+01	4.461e+01	1.960e+01	4.461e+01	9.705e+00
4.465e+01	1.574e+01	4.465e+01	1.338e+01	4.465e+01	1.962e+01	4.465e+01	9.694e+00
4.469e+01	1.576e+01	4.469e+01	1.338e+01	4.469e+01	1.963e+01	4.469e+01	9.675e+00
4.473e+01	1.578e+01	4.473e+01	1.339e+01	4.473e+01	1.965e+01	4.473e+01	9.737e+00
4.477e+01	1.579e+01	4.477e+01	1.339e+01	4.477e+01	1.966e+01	4.477e+01	9.690e+00
4.481e+01	1.581e+01	4.481e+01	1.338e+01	4.481e+01	1.967e+01	4.481e+01	9.650e+00
4.484e+01	1.582e+01	4.484e+01	1.338e+01	4.484e+01	1.969e+01	4.484e+01	9.669e+00
4.488e+01	1.585e+01	4.488e+01	1.338e+01	4.488e+01	1.972e+01	4.488e+01	9.633e+00
4.492e+01	1.588e+01	4.492e+01	1.339e+01	4.492e+01	1.974e+01	4.492e+01	9.660e+00
4.496e+01	1.589e+01	4.496e+01	1.339e+01	4.496e+01	1.976e+01	4.496e+01	9.649e+00
4.500e+01	1.590e+01	4.500e+01	1.339e+01	4.500e+01	1.977e+01	4.500e+01	9.690e+00
4.504e+01	1.590e+01	4.504e+01	1.338e+01	4.504e+01	1.978e+01	4.504e+01	9.656e+00
4.508e+01	1.591e+01	4.508e+01	1.338e+01	4.508e+01	1.978e+01	4.508e+01	9.653e+00
4.512e+01	1.591e+01	4.512e+01	1.336e+01	4.512e+01	1.977e+01	4.512e+01	9.593e+00
4.516e+01	1.592e+01	4.516e+01	1.333e+01	4.516e+01	1.979e+01	4.516e+01	9.606e+00
4.520e+01	1.593e+01	4.520e+01	1.333e+01	4.520e+01	1.980e+01	4.520e+01	9.588e+00
4.524e+01	1.596e+01	4.524e+01	1.331e+01	4.524e+01	1.981e+01	4.524e+01	9.602e+00
4.528e+01	1.597e+01	4.528e+01	1.332e+01	4.528e+01	1.983e+01	4.528e+01	9.570e+00
4.532e+01	1.597e+01	4.532e+01	1.332e+01	4.532e+01	1.982e+01	4.532e+01	9.600e+00
4.536e+01	1.597e+01	4.536e+01	1.329e+01	4.536e+01	1.983e+01	4.536e+01	9.520e+00
4.540e+01	1.597e+01	4.540e+01	1.327e+01	4.540e+01	1.983e+01	4.540e+01	9.527e+00
4.544e+01	1.599e+01	4.544e+01	1.326e+01	4.544e+01	1.984e+01	4.544e+01	9.521e+00
4.548e+01	1.600e+01	4.548e+01	1.326e+01	4.548e+01	1.986e+01	4.548e+01	9.503e+00
4.551e+01	1.600e+01	4.551e+01	1.325e+01	4.551e+01	1.986e+01	4.551e+01	9.496e+00
4.555e+01	1.601e+01	4.555e+01	1.321e+01	4.555e+01	1.986e+01	4.555e+01	9.483e+00
4.559e+01	1.603e+01	4.559e+01	1.321e+01	4.559e+01	1.987e+01	4.559e+01	9.443e+00
4.563e+01	1.604e+01	4.563e+01	1.321e+01	4.563e+01	1.988e+01	4.563e+01	9.457e+00
4.567e+01	1.605e+01	4.567e+01	1.319e+01	4.567e+01	1.989e+01	4.567e+01	9.477e+00
4.571e+01	1.604e+01	4.571e+01	1.318e+01	4.571e+01	1.988e+01	4.571e+01	9.399e+00
4.575e+01	1.605e+01	4.575e+01	1.316e+01	4.575e+01	1.989e+01	4.575e+01	9.370e+00
4.579e+01	1.608e+01	4.579e+01	1.316e+01	4.579e+01	1.991e+01	4.579e+01	9.449e+00
4.583e+01	1.610e+01	4.583e+01	1.316e+01	4.583e+01	1.993e+01	4.583e+01	9.393e+00
4.587e+01	1.611e+01	4.587e+01	1.315e+01	4.587e+01	1.995e+01	4.587e+01	9.388e+00
4.591e+01	1.613e+01	4.591e+01	1.316e+01	4.591e+01	1.997e+01	4.591e+01	9.367e+00
4.595e+01	1.615e+01	4.595e+01	1.315e+01	4.595e+01	1.998e+01	4.595e+01	9.370e+00
4.599e+01	1.615e+01	4.599e+01	1.316e+01	4.599e+01	1.999e+01	4.599e+01	9.400e+00
4.603e+01	1.616e+01	4.603e+01	1.314e+01	4.603e+01	2.000e+01	4.603e+01	9.356e+00
4.607e+01	1.618e+01	4.607e+01	1.314e+01	4.607e+01	2.001e+01	4.607e+01	9.394e+00
4.611e+01	1.620e+01	4.611e+01	1.314e+01	4.611e+01	2.003e+01	4.611e+01	9.399e+00
4.615e+01	1.621e+01	4.615e+01	1.313e+01	4.615e+01	2.004e+01	4.615e+01	9.384e+00
4.618e+01	1.623e+01	4.618e+01	1.314e+01	4.618e+01	2.007e+01	4.618e+01	9.314e+00
4.622e+01	1.623e+01	4.622e+01	1.312e+01	4.622e+01	2.006e+01	4.622e+01	9.334e+00
4.626e+01	1.625e+01	4.626e+01	1.312e+01	4.626e+01	2.008e+01	4.626e+01	9.368e+00
4.630e+01	1.625e+01	4.630e+01	1.311e+01	4.630e+01	2.008e+01	4.630e+01	9.290e+00
4.634e+01	1.626e+01	4.634e+01	1.309e+01	4.634e+01	2.008e+01	4.634e+01	9.355e+00
4.638e+01	1.626e+01	4.638e+01	1.307e+01	4.638e+01	2.007e+01	4.638e+01	9.279e+00
4.642e+01	1.625e+01	4.642e+01	1.304e+01	4.642e+01	2.007e+01	4.642e+01	9.312e+00
4.646e+01	1.627e+01	4.646e+01	1.302e+01	4.646e+01	2.008e+01	4.646e+01	9.268e+00
4.650e+01	1.628e+01	4.650e+01	1.303e+01	4.650e+01	2.010e+01	4.650e+01	9.266e+00
4.654e+01	1.629e+01	4.654e+01	1.303e+01	4.654e+01	2.010e+01	4.654e+01	9.228e+00
4.658e+01	1.630e+01	4.658e+01	1.302e+01	4.658e+01	2.011e+01	4.658e+01	9.227e+00
4.662e+01	1.630e+01	4.662e+01	1.300e+01	4.662e+01	2.012e+01	4.662e+01	9.200e+00
4.666e+01	1.631e+01	4.666e+01	1.297e+01	4.666e+01	2.011e+01	4.666e+01	9.146e+00
4.670e+01	1.631e+01	4.670e+01	1.295e+01	4.670e+01	2.012e+01	4.670e+01	9.147e+00
4.674e+01	1.632e+01	4.674e+01	1.296e+01	4.674e+01	2.013e+01	4.674e+01	9.133e+00
4.678e+01	1.633e+01	4.678e+01	1.295e+01	4.678e+01	2.013e+01	4.678e+01	9.094e+00
4.682e+01	1.634e+01	4.682e+01	1.293e+01	4.682e+01	2.015e+01	4.682e+01	9.184e+00
4.685e+01	1.636e+01	4.685e+01	1.294e+01	4.685e+01	2.016e+01	4.685e+01	9.139e+00
4.689e+01	1.637e+01	4.689e+01	1.294e+01	4.689e+01	2.016e+01	4.689e+01	9.136e+00
4.693e+01	1.639e+01	4.693e+01	1.291e+01	4.693e+01	2.018e+01	4.693e+01	9.096e+00
4.697e+01	1.640e+01	4.697e+01	1.292e+01	4.697e+01	2.020e+01	4.697e+01	9.118e+00
4.701e+01	1.641e+01	4.701e+01	1.291e+01	4.701e+01	2.020e+01	4.701e+01	9.179e+00
4.705e+01	1.642e+01	4.705e+01	1.290e+01	4.705e+01	2.022e+01	4.705e+01	9.117e+00
4.709e+01	1.643e+01	4.709e+01	1.290e+01	4.709e+01	2.022e+01	4.709e+01	9.088e+00
4.713e+01	1.644e+01	4.713e+01	1.288e+01	4.713e+01	2.023e+01	4.713e+01	9.119e+00
4.717e+01	1.646e+01	4.717e+01	1.287e+01	4.717e+01	2.024e+01	4.717e+01	9.078e+00
4.721e+01	1.647e+01	4.721e+01	1.286e+01	4.721e+01	2.026e+01	4.721e+01	9.083e+00
4.725e+01	1.648e+01	4.725e+01	1.287e+01	4.725e+01	2.027e+01	4.725e+01	9.079e+00
4.729e+01	1.649e+01	4.729e+01	1.286e+01	4.729e+01	2.028e+01	4.729e+01	9.047e+00
4.733e+01	1.651e+01	4.733e+01	1.287e+01	4.733e+01	2.029e+01	4.733e+01	9.061e+00
4.737e+01	1.652e+01	4.737e+01	1.284e+01	4.737e+01	2.030e+01	4.737e+01	9.082e+00
4.741e+01	1.653e+01	4.741e+01	1.284e+01	4.741e+01	2.031e+01	4.741e+01	9.003e+00
4.745e+01	1.653e+01	4.745e+01	1.284e+01	4.745e+01	2.032e+01	4.745e+01	9.037e+00
4.748e+01	1.654e+01	4.748e+01	1.282e+01	4.748e+01	2.031e+01	4.748e+01	8.976e+00
4.752e+01	1.656e+01	4.752e+01	1.280e+01	4.752e+01	2.032e+01	4.752e+01	8.965e+00
4.756e+01	1.657e+01	4.756e+01	1.280e+01	4.756e+01	2.035e+01	4.756e+01	8.957e+00
4.760e+01	1.658e+01	4.760e+01	1.280e+01	4.760e+01	2.035e+01	4.760e+01	8.959e+00
4.764e+01	1.658e+01	4.764e+01	1.279e+01	4.764e+01	2.036e+01	4.764e+01	8.998e+00
4.768e+01	1.659e+01	4.768e+01	1.277e+01	4.768e+01	2.036e+01	4.768e+01	8.958e+00
4.772e+01	1.660e+01	4.772e+01	1.277e+01	4.772e+01	2.037e+01	4.772e+01	8.902e+00
4.776e+01	1.661e+01	4.776e+01	1.274e+01	4.776e+01	2.038e+01	4.776e+01	8.939e+00
4.780e+01	1.662e+01	4.780e+01	1.274e+01	4.780e+01	2.038e+01	4.780e+01	8.946e+00
4.784e+01	1.662e+01	4.784e+01	1.273e+01	4.784e+01	2.039e+01	4.784e+01	8.858e+00
4.788e+01	1.663e+01	4.788e+01	1.272e+01	4.788e+01	2.039e+01	4.788e+01	8.886e+00
4.792e+01	1.665e+01	4.792e+01	1.271e+01	4.792e+01	2.040e+01	4.792e+01	8.928e+00
4.796e+01	1.665e+01	4.796e+01	1.271e+01	4.796e+01	2.040e+01	4.796e+01	8.856e+00
4.800e+01	1.665e+01	4.800e+01	1.269e+01	4.800e+01	2.041e+01	4.800e+01	8.818e+00
4.804e+01	1.666e+01	4.804e+01	1.266e+01	4.804e+01	2.041e+01	4.804e+01	8.855e+00
4.808e+01	1.667e+01	4.808e+01	1.268e+01	4.808e+01	2.041e+01	4.808e+01	8.813e+00
4.812e+01	1.668e+01	4.812e+01	1.267e+01	4.812e+01	2.043e+01	4.812e+01	8.857e+00
4.815e+01	1.669e+01	4.815e+01	1.265e+01	4.815e+01	2.044e+01	4.815e+01	8.845e+00
4.819e+01	1.671e+01	4.819e+01	1.263e+01	4.819e+01	2.046e+01	4.819e+01	8.863e+00
4.823e+01	1.673e+01	4.823e+01	1.264e+01	4.823e+01	2.047e+01	4.823e+01	8.809e+00
4.827e+01	1.673e+01	4.827e+01	1.263e+01	4.827e+01	2.047e+01	4.827e+01	8.792e+00
4.831e+01	1.673e+01	4.831e+01	1.261e+01	4.831e+01	2.047e+01	4.831e+01	8.767e+00
4.835e+01	1.672e+01	4.835e+01	1.261e+01	4.835e+01	2.046e+01	4.835e+01	8.713e+00
4.839e+01	1.673e+01	4.839e+01	1.257e+01	4.839e+01	2.046e+01	4.839e+01	8.659e+00
4.843e+01	1.675e+01	4.843e+01	1.256e+01	4.843e+01	2.048e+01	4.843e+01	8.768e+00
4.847e+01	1.677e+01	4.847e+01	1.257e+01	4.847e+01	2.051e+01	4.847e+01	8.638e+00
4.851e+01	1.681e+01	4.851e+01	1.258e+01	4.851e+01	2.054e+01	4.851e+01	8.745e+00
4.855e+01	1.683e+01	4.855e+01	1.257e+01	4.855e+01	2.056e+01	4.855e+01	8.678e+00
4.859e+01	1.686e+01	4.859e+01	1.260e+01	4.859e+01	2.059e+01	4.859e+01	8.793e+00
4.863e+01	1.685e+01	4.863e+01	1.260e+01	4.863e+01	2.059e+01	4.863e+01	8.717e+00
4.867e+01	1.686e+01	4.867e+01	1.258e+01	4.867e+01	2.059e+01	4.867e+01	8.691e+00
4.871e+01	1.686e+01	4.871e+01	1.255e+01	4.871e+01	2.059e+01	4.871e+01	8.709e+00
4.875e+01	1.686e+01	4.875e+01	1.253e+01	4.875e+01	2.058e+01	4.875e+01	8.673e+00
4.879e+01	1.688e+01	4.879e+01	1.250e+01	4.879e+01	2.059e+01	4.879e+01	8.603e+00
4.882e+01	1.692e+01	4.882e+01	1.251e+01	4.882e+01	2.064e+01	4.882e+01	8.677e+00
4.886e+01	1.696e+01	4.886e+01	1.254e+01	4.886e+01	2.068e+01	4.886e+01	8.735e+00
4.890e+01	1.696e+01	4.890e+01	1.256e+01	4.890e+01	2.069e+01	4.890e+01	8.596e+00
4.894e+01	1.695e+01	4.894e+01	1.254e+01	4.894e+01	2.067e+01	4.894e+01	8.562e+00
4.898e+01	1.693e+01	4.898e+01	1.251e+01	4.898e+01	2.065e+01	4.898e+01	8.599e+00
4.902e+01	1.692e+01	4.902e+01	1.247e+01	4.902e+01	2.063e+01	4.902e+01	8.649e+00
4.906e+01	1.692e+01	4.906e+01	1.244e+01	4.906e+01	2.063e+01	4.906e+01	8.577e+00
4.910e+01	1.695e+01	4.910e+01	1.242e+01	4.910e+01	2.066e+01	4.910e+01	8.520e+00
4.914e+01	1.697e+01	4.914e+01	1.245e+01	4.914e+01	2.068e+01	4.914e+01	8.581e+00
4.918e+01	1.699e+01	4.918e+01	1.245e+01	4.918e+01	2.069e+01	4.918e+01	8.562e+00
4.922e+01	1.698e+01	4.922e+01	1.244e+01	4.922e+01	2.069e+01	4.922e+01	8.468e+00
4.926e+01	1.699e+01	4.926e+01	1.242e+01	4.926e+01	2.070e+01	4.926e+01	8.538e+00
4.930e+01	1.700e+01	4.930e+01	1.239e+01	4.930e+01	2.070e+01	4.930e+01	8.524e+00
4.934e+01	1.700e+01	4.934e+01	1.240e+01	4.934e+01	2.069e+01	4.934e+01	8.368e+00
4.938e+01	1.699e+01	4.938e+01	1.236e+01	4.938e+01	2.069e+01	4.938e+01	8.510e+00
4.942e+01	1.700e+01	4.942e+01	1.234e+01	4.942e+01	2.070e+01	4.942e+01	8.487e+00
4.946e+01	1.702e+01	4.946e+01	1.234e+01	4.946e+01	2.070e+01	4.946e+01	8.469e+00
4.949e+01	1.703e+01	4.949e+01	1.232e+01	4.949e+01	2.071e+01	4.949e+01	8.468e+00
4.953e+01	1.703e+01	4.953e+01	1.233e+01	4.953e+01	2.072e+01	4.953e+01	8.406e+00
4.957e+01	1.704e+01	4.957e+01	1.231e+01	4.957e+01	2.073e+01	4.957e+01	8.426e+00
4.961e+01	1.704e+01	4.961e+01	1.230e+01	4.961e+01	2.073e+01	4.961e+01	8.339e+00
4.965e+01	1.704e+01	4.965e+01	1.229e+01	4.965e+01	2.072e+01	4.965e+01	8.378e+00
4.969e+01	1.705e+01	4.969e+01	1.227e+01	4.969e+01	2.072e+01	4.969e+01	8.365e+00
4.973e+01	1.706e+01	4.973e+01	1.225e+01	4.973e+01	2.073e+01	4.973e+01	8.299e+00
4.977e+01	1.707e+01	4.977e+01	1.224e+01	4.977e+01	2.074e+01	4.977e+01	8.347e+00
4.981e+01	1.709e+01	4.981e+01	1.223e+01	4.981e+01	2.075e+01	4.981e+01	8.306e+00
4.985e+01	1.710e+01	4.985e+01	1.224e+01	4.985e+01	2.077e+01	4.985e+01	8.341e+00
4.989e+01	1.713e+01	4.989e+01	1.225e+01	4.989e+01	2.079e+01	4.989e+01	8.329e+00
4.993e+01	1.716e+01	4.993e+01	1.223e+01	4.993e+01	2.081e+01	4.993e+01	8.319e+00
4.997e+01	1.716e+01	4.997e+01	1.222e+01	4.997e+01	2.083e+01	4.997e+01	8.337e+00
5.001e+01	1.717e+01	5.001e+01	1.224e+01	5.001e+01	2.083e+01	5.001e+01	8.334e+00
5.005e+01	1.719e+01	5.005e+01	1.222e+01	5.005e+01	2.085e+01	5.005e+01	8.356e+00
5.009e+01	1.721e+01	5.009e+01	1.223e+01	5.009e+01	2.086e+01	5.009e+01	8.337e+00
5.013e+01	1.722e+01	5.013e+01	1.222e+01	5.013e+01	2.088e+01	5.013e+01	8.315e+00
5.016e+01	1.724e+01	5.016e+01	1.221e+01	5.016e+01	2.090e+01	5.016e+01	8.273e+00
5.020e+01	1.727e+01	5.020e+01	1.221e+01	5.020e+01	2.092e+01	5.020e+01	8.297e+00
5.024e+01	1.728e+01	5.024e+01	1.221e+01	5.024e+01	2.093e+01	5.024e+01	8.388e+00
5.028e+01	1.727e+01	5.028e+01	1.220e+01	5.028e+01	2.093e+01	5.028e+01	8.340e+00
5.032e+01	1.729e+01	5.032e+01	1.219e+01	5.032e+01	2.095e+01	5.032e+01	8.272e+00
5.036e+01	1.731e+01	5.036e+01	1.219e+01	5.036e+01	2.096e+01	5.036e+01	8.242e+00
5.040e+01	1.732e+01	5.040e+01	1.218e+01	5.040e+01	2.096e+01	5.040e+01	8.260e+00
5.044e+01	1.734e+01	5.044e+01	1.217e+01	5.044e+01	2.098e+01	5.044e+01	8.245e+00
5.048e+01	1.734e+01	5.048e+01	1.216e+01	5.048e+01	2.099e+01	5.048e+01	8.223e+00
5.052e+01	1.736e+01	5.052e+01	1.217e+01	5.052e+01	2.099e+01	5.052e+01	8.194e+00
5.056e+01	1.736e+01	5.056e+01	1.213e+01	5.056e+01	2.100e+01	5.056e+01	8.190e+00
5.060e+01	1.737e+01	5.060e+01	1.211e+01	5.060e+01	2.100e+01	5.060e+01	8.113e+00
5.064e+01	1.737e+01	5.064e+01	1.212e+01	5.064e+01	2.100e+01	5.064e+01	8.099e+00
5.068e+01	1.737e+01	5.068e+01	1.209e+01	5.068e+01	2.100e+01	5.068e+01	8.134e+00
5.072e+01	1.738e+01	5.072e+01	1.208e+01	5.072e+01	2.101e+01	5.072e+01	7.966e+00
5.076e+01	1.738e+01	5.076e+01	1.207e+01	5.076e+01	2.101e+01	5.076e+01	8.100e+00
5.080e+01	1.738e+01	5.080e+01	1.204e+01	5.080e+01	2.101e+01	5.080e+01	8.113e+00
5.083e+01	1.738e+01	5.083e+01	1.202e+01	5.083e+01	2.101e+01	5.083e+01	8.096e+00
5.087e+01	1.740e+01	5.087e+01	1.201e+01	5.087e+01	2.101e+01	5.087e+01	8.042e+00
5.091e+01	1.739e+01	5.091e+01	1.199e+01	5.091e+01	2.101e+01	5.091e+01	8.022e+00
5.095e+01	1.738e+01	5.095e+01	1.199e+01	5.095e+01	2.099e+01	5.095e+01	8.031e+00
5.099e+01	1.739e+01	5.099e+01	1.195e+01	5.099e+01	2.099e+01	5.099e+01	7.999e+00
5.103e+01	1.738e+01	5.103e+01	1.192e+01	5.103e+01	2.098e+01	5.103e+01	7.935e+00
5.107e+01	1.740e+01	5.107e+01	1.190e+01	5.107e+01	2.099e+01	5.107e+01	7.911e+00
5.111e+01	1.741e+01	5.111e+01	1.190e+01	5.111e+01	2.101e+01	5.111e+01	7.851e+00
5.115e+01	1.743e+01	5.115e+01	1.190e+01	5.115e+01	2.102e+01	5.115e+01	7.927e+00
5.119e+01	1.745e+01	5.119e+01	1.189e+01	5.119e+01	2.104e+01	5.119e+01	7.943e+00
5.123e+01	1.746e+01	5.123e+01	1.190e+01	5.123e+01	2.105e+01	5.123e+01	7.859e+00
5.127e+01	1.747e+01	5.127e+01	1.189e+01	5.127e+01	2.106e+01	5.127e+01	7.972e+00
5.131e+01	1.750e+01	5.131e+01	1.187e+01	5.131e+01	2.108e+01	5.131e+01	7.937e+00
5.135e+01	1.750e+01	5.135e+01	1.189e+01	5.135e+01	2.109e+01	5.135e+01	7.875e+00
5.139e+01	1.753e+01	5.139e+01	1.188e+01	5.139e+01	2.111e+01	5.139e+01	7.954e+00
5.143e+01	1.755e+01	5.143e+01	1.188e+01	5.143e+01	2.113e+01	5.143e+01	7.861e+00
5.147e+01	1.757e+01	5.147e+01	1.186e+01	5.147e+01	2.115e+01	5.147e+01	7.926e+00
5.150e+01	1.759e+01	5.150e+01	1.186e+01	5.150e+01	2.117e+01	5.150e+01	7.840e+00
5.154e+01	1.762e+01	5.154e+01	1.187e+01	5.154e+01	2.118e+01	5.154e+01	7.908e+00
5.158e+01	1.763e+01	5.158e+01	1.186e+01	5.158e+01	2.120e+01	5.158e+01	7.821e+00
5.162e+01	1.765e+01	5.162e+01	1.186e+01	5.162e+01	2.123e+01	5.162e+01	7.842e+00
5.166e+01	1.767e+01	5.166e+01	1.185e+01	5.166e+01	2.124e+01	5.166e+01	7.936e+00
5.170e+01	1.769e+01	5.170e+01	1.185e+01	5.170e+01	2.126e+01	5.170e+01	7.842e+00
5.174e+01	1.770e+01	5.174e+01	1.185e+01	5.174e+01	2.127e+01	5.174e+01	7.824e+00
5.178e+01	1.772e+01	5.178e+01	1.186e+01	5.178e+01	2.129e+01	5.178e+01	7.832e+00
5.182e+01	1.774e+01	5.182e+01	1.185e+01	5.182e+01	2.131e+01	5.182e+01	7.865e+00
5.186e+01	1.776e+01	5.186e+01	1.187e+01	5.186e+01	2.133e+01	5.186e+01	7.857e+00
5.190e+01	1.777e+01	5.190e+01	1.186e+01	5.190e+01	2.133e+01	5.190e+01	7.853e+00
5.194e+01	1.779e+01	5.194e+01	1.182e+01	5.194e+01	2.135e+01	5.194e+01	7.809e+00
5.198e+01	1.780e+01	5.198e+01	1.184e+01	5.198e+01	2.135e+01	5.198e+01	7.843e+00
5.202e+01	1.782e+01	5.202e+01	1.180e+01	5.202e+01	2.137e+01	5.202e+01	7.716e+00
5.206e+01	1.784e+01	5.206e+01	1.181e+01	5.206e+01	2.139e+01	5.206e+01	7.761e+00
5.210e+01	1.786e+01	5.210e+01	1.183e+01	5.210e+01	2.141e+01	5.210e+01	7.703e+00
5.213e+01	1.788e+01	5.213e+01	1.183e+01	5.213e+01	2.144e+01	5.213e+01	7.800e+00
5.217e+01	1.790e+01	5.217e+01	1.182e+01	5.217e+01	2.145e+01	5.217e+01	7.791e+00
5.221e+01	1.791e+01	5.221e+01	1.181e+01	5.221e+01	2.147e+01	5.221e+01	7.765e+00
5.225e+01	1.793e+01	5.225e+01	1.180e+01	5.225e+01	2.148e+01	5.225e+01	7.780e+00
5.229e+01	1.795e+01	5.229e+01	1.178e+01	5.229e+01	2.150e+01	5.229e+01	7.752e+00
5.233e+01	1.796e+01	5.233e+01	1.178e+01	5.233e+01	2.151e+01	5.233e+01	7.740e+00
5.237e+01	1.797e+01	5.237e+01	1.177e+01	5.237e+01	2.152e+01	5.237e+01	7.684e+00
5.241e+01	1.798e+01	5.241e+01	1.177e+01	5.241e+01	2.152e+01	5.241e+01	7.684e+00
5.245e+01	1.799e+01	5.245e+01	1.176e+01	5.245e+01	2.154e+01	5.245e+01	7.535e+00
5.249e+01	1.801e+01	5.249e+01	1.174e+01	5.249e+01	2.154e+01	5.249e+01	7.656e+00
5.253e+01	1.802e+01	5.253e+01	1.174e+01	5.253e+01	2.156e+01	5.253e+01	7.710e+00
5.257e+01	1.802e+01	5.257e+01	1.171e+01	5.257e+01	2.156e+01	5.257e+01	7.711e+00
5.261e+01	1.802e+01	5.261e+01	1.170e+01	5.261e+01	2.157e+01	5.261e+01	7.665e+00
5.265e+01	1.802e+01	5.265e+01	1.169e+01	5.265e+01	2.157e+01	5.265e+01	7.611e+00
5.269e+01	1.803e+01	5.269e+01	1.166e+01	5.269e+01	2.157e+01	5.269e+01	7.615e+00
5.273e+01	1.804e+01	5.273e+01	1.164e+01	5.273e+01	2.157e+01	5.273e+01	7.560e+00
5.277e+01	1.803e+01	5.277e+01	1.163e+01	5.277e+01	2.157e+01	5.277e+01	7.595e+00
5.280e+01	1.805e+01	5.280e+01	1.161e+01	5.280e+01	2.157e+01	5.280e+01	7.627e+00
5.284e+01	1.806e+01	5.284e+01	1.159e+01	5.284e+01	2.158e+01	5.284e+01	7.496e+00
5.288e+01	1.807e+01	5.288e+01	1.158e+01	5.288e+01	2.159e+01	5.288e+01	7.400e+00
5.292e+01	1.807e+01	5.292e+01	1.159e+01	5.292e+01	2.161e+01	5.292e+01	7.477e+00
5.296e+01	1.807e+01	5.296e+01	1.157e+01	5.296e+01	2.160e+01	5.296e+01	7.513e+00
5.300e+01	1.808e+01	5.300e+01	1.157e+01	5.300e+01	2.159e+01	5.300e+01	7.446e+00
5.304e+01	1.807e+01	5.304e+01	1.153e+01	5.304e+01	2.159e+01	5.304e+01	7.441e+00
5.308e+01	1.806e+01	5.308e+01	1.154e+01	5.308e+01	2.158e+01	5.308e+01	7.459e+00
5.312e+01	1.808e+01	5.312e+01	1.148e+01	5.312e+01	2.158e+01	5.312e+01	7.429e+00
5.316e+01	1.808e+01	5.316e+01	1.148e+01	5.316e+01	2.159e+01	5.316e+01	7.397e+00
5.320e+01	1.810e+01	5.320e+01	1.146e+01	5.320e+01	2.161e+01	5.320e+01	7.382e+00
5.324e+01	1.812e+01	5.324e+01	1.143e+01	5.324e+01	2.162e+01	5.324e+01	7.499e+00
5.328e+01	1.811e+01	5.328e+01	1.147e+01	5.328e+01	2.162e+01	5.328e+01	7.406e+00
5.332e+01	1.812e+01	5.332e+01	1.143e+01	5.332e+01	2.162e+01	5.332e+01	7.363e+00
5.336e+01	1.813e+01	5.336e+01	1.142e+01	5.336e+01	2.161e+01	5.336e+01	7.321e+00
5.340e+01	1.814e+01	5.340e+01	1.140e+01	5.340e+01	2.163e+01	5.340e+01	7.243e+00
5.344e+01	1.816e+01	5.344e+01	1.140e+01	5.344e+01	2.166e+01	5.344e+01	7.234e+00
5.347e+01	1.818e+01	5.347e+01	1.141e+01	5.347e+01	2.167e+01	5.347e+01	7.329e+00
5.351e+01	1.820e+01	5.351e+01	1.140e+01	5.351e+01	2.168e+01	5.351e+01	7.243e+00
5.355e+01	1.821e+01	5.355e+01	1.139e+01	5.355e+01	2.170e+01	5.355e+01	7.345e+00
5.359e+01	1.821e+01	5.359e+01	1.139e+01	5.359e+01	2.170e+01	5.359e+01	7.292e+00
5.363e+01	1.822e+01	5.363e+01	1.138e+01	5.363e+01	2.171e+01	5.363e+01	7.250e+00
5.367e+01	1.823e+01	5.367e+01	1.136e+01	5.367e+01	2.171e+01	5.367e+01	7.182e+00
5.371e+01	1.824e+01	5.371e+01	1.138e+01	5.371e+01	2.172e+01	5.371e+01	7.242e+00
5.375e+01	1.826e+01	5.375e+01	1.135e+01	5.375e+01	2.174e+01	5.375e+01	7.234e+00
5.379e+01	1.829e+01	5.379e+01	1.134e+01	5.379e+01	2.176e+01	5.379e+01	7.240e+00
5.383e+01	1.830e+01	5.383e+01	1.135e+01	5.383e+01	2.177e+01	5.383e+01	7.378e+00
5.387e+01	1.831e+01	5.387e+01	1.135e+01	5.387e+01	2.179e+01	5.387e+01	7.311e+00
5.391e+01	1.831e+01	5.391e+01	1.136e+01	5.391e+01	2.179e+01	5.391e+01	7.275e+00
5.395e+01	1.832e+01	5.395e+01	1.132e+01	5.395e+01	2.179e+01	5.395e+01	7.254e+00
5.399e+01	1.833e+01	5.399e+01	1.129e+01	5.399e+01	2.180e+01	5.399e+01	7.077e+00
5.403e+01	1.834e+01	5.403e+01	1.128e+01	5.403e+01	2.180e+01	5.403e+01	7.132e+00
5.407e+01	1.835e+01	5.407e+01	1.130e+01	5.407e+01	2.182e+01	5.407e+01	7.279e+00
5.411e+01	1.836e+01	5.411e+01	1.126e+01	5.411e+01	2.181e+01	5.411e+01	7.123e+00
5.414e+01	1.837e+01	5.414e+01	1.127e+01	5.414e+01	2.183e+01	5.414e+01	7.145e+00
5.418e+01	1.839e+01	5.418e+01	1.126e+01	5.418e+01	2.185e+01	5.418e+01	7.123e+00
5.422e+01	1.840e+01	5.422e+01	1.128e+01	5.422e+01	2.186e+01	5.422e+01	7.229e+00
5.426e+01	1.841e+01	5.426e+01	1.125e+01	5.426e+01	2.186e+01	5.426e+01	7.120e+00
5.430e+01	1.842e+01	5.430e+01	1.127e+01	5.430e+01	2.187e+01	5.430e+01	7.122e+00
5.434e+01	1.843e+01	5.434e+01	1.125e+01	5.434e+01	2.189e+01	5.434e+01	7.008e+00
5.438e+01	1.845e+01	5.438e+01	1.127e+01	5.438e+01	2.190e+01	5.438e+01	7.120e+00
5.442e+01	1.847e+01	5.442e+01	1.125e+01	5.442e+01	2.191e+01	5.442e+01	6.966e+00
5.446e+01	1.848e+01	5.446e+01	1.125e+01	5.446e+01	2.193e+01	5.446e+01	7.205e+00
5.450e+01	1.849e+01	5.450e+01	1.125e+01	5.450e+01	2.193e+01	5.450e+01	7.105e+00
5.454e+01	1.849e+01	5.454e+01	1.121e+01	5.454e+01	2.194e+01	5.454e+01	6.929e+00
5.458e+01	1.850e+01	5.458e+01	1.120e+01	5.458e+01	2.195e+01	5.458e+01	7.147e+00
5.462e+01	1.850e+01	5.462e+01	1.118e+01	5.462e+01	2.195e+01	5.462e+01	6.937e+00
5.466e+01	1.851e+01	5.466e+01	1.117e+01	5.466e+01	2.195e+01	5.466e+01	6.966e+00
5.470e+01	1.851e+01	5.470e+01	1.116e+01	5.470e+01	2.196e+01	5.470e+01	7.041e+00
5.474e+01	1.852e+01	5.474e+01	1.118e+01	5.474e+01	2.196e+01	5.474e+01	7.117e+00
5.478e+01	1.853e+01	5.478e+01	1.115e+01	5.478e+01	2.197e+01	5.478e+01	7.016e+00
5.481e+01	1.854e+01	5.481e+01	1.113e+01	5.481e+01	2.197e+01	5.481e+01	6.989e+00
5.485e+01	1.854e+01	5.485e+01	1.112e+01	5.485e+01	2.197e+01	5.485e+01	7.054e+00
5.489e+01	1.856e+01	5.489e+01	1.108e+01	5.489e+01	2.199e+01	5.489e+01	7.068e+00
5.493e+01	1.857e+01	5.493e+01	1.115e+01	5.493e+01	2.201e+01	5.493e+01	6.929e+00
5.497e+01	1.858e+01	5.497e+01	1.112e+01	5.497e+01	2.201e+01	5.497e+01	7.036e+00
5.501e+01	1.859e+01	5.501e+01	1.108e+01	5.501e+01	2.202e+01	5.501e+01	6.917e+00
5.505e+01	1.859e+01	5.505e+01	1.108e+01	5.505e+01	2.202e+01	5.505e+01	6.896e+00
5.509e+01	1.859e+01	5.509e+01	1.109e+01	5.509e+01	2.201e+01	5.509e+01	6.974e+00
5.513e+01	1.859e+01	5.513e+01	1.107e+01	5.513e+01	2.201e+01	5.513e+01	6.865e+00
5.517e+01	1.861e+01	5.517e+01	1.105e+01	5.517e+01	2.202e+01	5.517e+01	6.868e+00
5.521e+01	1.863e+01	5.521e+01	1.105e+01	5.521e+01	2.204e+01	5.521e+01	6.990e+00
5.525e+01	1.865e+01	5.525e+01	1.104e+01	5.525e+01	2.206e+01	5.525e+01	6.797e+00
5.529e+01	1.866e+01	5.529e+01	1.105e+01	5.529e+01	2.208e+01	5.529e+01	6.870e+00
5.533e+01	1.867e+01	5.533e+01	1.103e+01	5.533e+01	2.209e+01	5.533e+01	6.754e+00
5.537e+01	1.868e+01	5.537e+01	1.102e+01	5.537e+01	2.209e+01	5.537e+01	6.805e+00
5.541e+01	1.869e+01	5.541e+01	1.100e+01	5.541e+01	2.211e+01	5.541e+01	6.826e+00
5.545e+01	1.870e+01	5.545e+01	1.104e+01	5.545e+01	2.211e+01	5.545e+01	7.022e+00
5.548e+01	1.871e+01	5.548e+01	1.099e+01	5.548e+01	2.212e+01	5.548e+01	6.930e+00
5.552e+01	1.873e+01	5.552e+01	1.100e+01	5.552e+01	2.214e+01	5.552e+01	6.813e+00
5.556e+01	1.875e+01	5.556e+01	1.101e+01	5.556e+01	2.216e+01	5.556e+01	6.851e+00
5.560e+01	1.876e+01	5.560e+01	1.101e+01	5.560e+01	2.217e+01	5.560e+01	6.710e+00
5.564e+01	1.877e+01	5.564e+01	1.102e+01	5.564e+01	2.218e+01	5.564e+01	6.790e+00
5.568e+01	1.878e+01	5.568e+01	1.100e+01	5.568e+01	2.218e+01	5.568e+01	6.730e+00
5.572e+01	1.877e+01	5.572e+01	1.097e+01	5.572e+01	2.218e+01	5.572e+01	6.737e+00
5.576e+01	1.877e+01	5.576e+01	1.098e+01	5.576e+01	2.217e+01	5.576e+01	6.746e+00
5.580e+01	1.878e+01	5.580e+01	1.096e+01	5.580e+01	2.218e+01	5.580e+01	6.710e+00
5.584e+01	1.879e+01	5.584e+01	1.093e+01	5.584e+01	2.218e+01	5.584e+01	6.794e+00
5.588e+01	1.879e+01	5.588e+01	1.095e+01	5.588e+01	2.219e+01	5.588e+01	6.704e+00
5.592e+01	1.880e+01	5.592e+01	1.090e+01	5.592e+01	2.220e+01	5.592e+01	6.717e+00
5.596e+01	1.881e+01	5.596e+01	1.092e+01	5.596e+01	2.220e+01	5.596e+01	6.817e+00
5.600e+01	1.882e+01	5.600e+01	1.087e+01	5.600e+01	2.221e+01	5.600e+01	6.621e+00
5.604e+01	1.881e+01	5.604e+01	1.090e+01	5.604e+01	2.220e+01	5.604e+01	6.705e+00
5.608e+01	1.881e+01	5.608e+01	1.085e+01	5.608e+01	2.219e+01	5.608e+01	6.610e+00
5.612e+01	1.882e+01	5.612e+01	1.083e+01	5.612e+01	2.220e+01	5.612e+01	6.681e+00
5.615e+01	1.883e+01	5.615e+01	1.084e+01	5.615e+01	2.221e+01	5.615e+01	6.662e+00
5.619e+01	1.884e+01	5.619e+01	1.086e+01	5.619e+01	2.221e+01	5.619e+01	6.496e+00
5.623e+01	1.884e+01	5.623e+01	1.083e+01	5.623e+01	2.221e+01	5.623e+01	6.580e+00
5.627e+01	1.884e+01	5.627e+01	1.079e+01	5.627e+01	2.221e+01	5.627e+01	6.585e+00
5.631e+01	1.884e+01	5.631e+01	1.077e+01	5.631e+01	2.220e+01	5.631e+01	6.664e+00
5.635e+01	1.884e+01	5.635e+01	1.079e+01	5.635e+01	2.220e+01	5.635e+01	6.526e+00
5.639e+01	1.885e+01	5.639e+01	1.077e+01	5.639e+01	2.221e+01	5.639e+01	6.661e+00
5.643e+01	1.887e+01	5.643e+01	1.078e+01	5.643e+01	2.222e+01	5.643e+01	6.448e+00
5.647e+01	1.888e+01	5.647e+01	1.073e+01	5.647e+01	2.224e+01	5.647e+01	6.487e+00
5.651e+01	1.890e+01	5.651e+01	1.074e+01	5.651e+01	2.225e+01	5.651e+01	6.522e+00
5.655e+01	1.895e+01	5.655e+01	1.077e+01	5.655e+01	2.227e+01	5.655e+01	6.548e+00
5.659e+01	1.895e+01	5.659e+01	1.075e+01	5.659e+01	2.228e+01	5.659e+01	6.540e+00
5.663e+01	1.896e+01	5.663e+01	1.073e+01	5.663e+01	2.228e+01	5.663e+01	6.422e+00
5.667e+01	1.895e+01	5.667e+01	1.072e+01	5.667e+01	2.227e+01	5.667e+01	6.340e+00
5.671e+01	1.897e+01	5.671e+01	1.073e+01	5.671e+01	2.228e+01	5.671e+01	6.378e+00
5.675e+01	1.899e+01	5.675e+01	1.068e+01	5.675e+01	2.230e+01	5.675e+01	6.537e+00
5.678e+01	1.900e+01	5.678e+01	1.069e+01	5.678e+01	2.232e+01	5.678e+01	6.470e+00
5.682e+01	1.902e+01	5.682e+01	1.068e+01	5.682e+01	2.233e+01	5.682e+01	6.465e+00
5.686e+01	1.903e+01	5.686e+01	1.066e+01	5.686e+01	2.234e+01	5.686e+01	6.513e+00
5.690e+01	1.904e+01	5.690e+01	1.065e+01	5.690e+01	2.234e+01	5.690e+01	6.343e+00
5.694e+01	1.904e+01	5.694e+01	1.066e+01	5.694e+01	2.234e+01	5.694e+01	6.247e+00
5.698e+01	1.905e+01	5.698e+01	1.068e+01	5.698e+01	2.235e+01	5.698e+01	6.413e+00
5.702e+01	1.907e+01	5.702e+01	1.065e+01	5.702e+01	2.237e+01	5.702e+01	6.529e+00
5.706e+01	1.909e+01	5.706e+01	1.065e+01	5.706e+01	2.238e+01	5.706e+01	6.354e+00
5.710e+01	1.911e+01	5.710e+01	1.067e+01	5.710e+01	2.241e+01	5.710e+01	6.570e+00
5.714e+01	1.913e+01	5.714e+01	1.068e+01	5.714e+01	2.243e+01	5.714e+01	6.278e+00
5.718e+01	1.915e+01	5.718e+01	1.065e+01	5.718e+01	2.245e+01	5.718e+01	6.501e+00
5.722e+01	1.916e+01	5.722e+01	1.065e+01	5.722e+01	2.246e+01	5.722e+01	6.375e+00
5.726e+01	1.917e+01	5.726e+01	1.067e+01	5.726e+01	2.246e+01	5.726e+01	6.428e+00
5.730e+01	1.918e+01	5.730e+01	1.066e+01	5.730e+01	2.247e+01	5.730e+01	6.326e+00
5.734e+01	1.920e+01	5.734e+01	1.065e+01	5.734e+01	2.249e+01	5.734e+01	6.248e+00
5.738e+01	1.921e+01	5.738e+01	1.062e+01	5.738e+01	2.250e+01	5.738e+01	6.326e+00
5.742e+01	1.923e+01	5.742e+01	1.064e+01	5.742e+01	2.252e+01	5.742e+01	6.414e+00
5.745e+01	1.924e+01	5.745e+01	1.065e+01	5.745e+01	2.253e+01	5.745e+01	6.254e+00
5.749e+01	1.924e+01	5.749e+01	1.062e+01	5.749e+01	2.252e+01	5.749e+01	6.434e+00
5.753e+01	1.925e+01	5.753e+01	1.061e+01	5.753e+01	2.253e+01	5.753e+01	6.222e+00
5.757e+01	1.926e+01	5.757e+01	1.058e+01	5.757e+01	2.254e+01	5.757e+01	6.186e+00
5.761e+01	1.927e+01	5.761e+01	1.059e+01	5.761e+01	2.255e+01	5.761e+01	6.351e+00
5.765e+01	1.928e+01	5.765e+01	1.058e+01	5.765e+01	2.256e+01	5.765e+01	6.264e+00
5.769e+01	1.930e+01	5.769e+01	1.060e+01	5.769e+01	2.257e+01	5.769e+01	6.325e+00
5.773e+01	1.931e+01	5.773e+01	1.058e+01	5.773e+01	2.257e+01	5.773e+01	5.982e+00
5.777e+01	1.932e+01	5.777e+01	1.057e+01	5.777e+01	2.259e+01	5.777e+01	6.171e+00
5.781e+01	1.933e+01	5.781e+01	1.052e+01	5.781e+01	2.259e+01	5.781e+01	6.331e+00
5.785e+01	1.934e+01	5.785e+01	1.055e+01	5.785e+01	2.259e+01	5.785e+01	6.268e+00
5.789e+01	1.935e+01	5.789e+01	1.053e+01	5.789e+01	2.261e+01	5.789e+01	6.198e+00
5.793e+01	1.937e+01	5.793e+01	1.054e+01	5.793e+01	2.263e+01	5.793e+01	6.154e+00
5.797e+01	1.938e+01	5.797e+01	1.053e+01	5.797e+01	2.264e+01	5.797e+01	6.442e+00
5.801e+01	1.941e+01	5.801e+01	1.052e+01	5.801e+01	2.266e+01	5.801e+01	6.178e+00
5.805e+01	1.942e+01	5.805e+01	1.051e+01	5.805e+01	2.267e+01	5.805e+01	6.248e+00
5.809e+01	1.944e+01	5.809e+01	1.054e+01	5.809e+01	2.269e+01	5.809e+01	6.244e+00
5.812e+01	1.945e+01	5.812e+01	1.054e+01	5.812e+01	2.270e+01	5.812e+01	6.381e+00
5.816e+01	1.947e+01	5.816e+01	1.051e+01	5.816e+01	2.271e+01	5.816e+01	6.197e+00
5.820e+01	1.949e+01	5.820e+01	1.054e+01	5.820e+01	2.273e+01	5.820e+01	6.458e+00
5.824e+01	1.951e+01	5.824e+01	1.053e+01	5.824e+01	2.275e+01	5.824e+01	5.991e+00
5.828e+01	1.953e+01	5.828e+01	1.053e+01	5.828e+01	2.277e+01	5.828e+01	6.092e+00
5.832e+01	1.956e+01	5.832e+01	1.053e+01	5.832e+01	2.279e+01	5.832e+01	6.045e+00
5.836e+01	1.958e+01	5.836e+01	1.053e+01	5.836e+01	2.281e+01	5.836e+01	6.244e+00
5.840e+01	1.961e+01	5.840e+01	1.057e+01	5.840e+01	2.284e+01	5.840e+01	6.270e+00
5.844e+01	1.964e+01	5.844e+01	1.057e+01	5.844e+01	2.286e+01	5.844e+01	6.133e+00
5.848e+01	1.967e+01	5.848e+01	1.054e+01	5.848e+01	2.289e+01	5.848e+01	6.353e+00
5.852e+01	1.970e+01	5.852e+01	1.059e+01	5.852e+01	2.292e+01	5.852e+01	6.120e+00
5.856e+01	1.973e+01	5.856e+01	1.057e+01	5.856e+01	2.294e+01	5.856e+01	6.213e+00
5.860e+01	1.976e+01	5.860e+01	1.059e+01	5.860e+01	2.297e+01	5.860e+01	6.185e+00
5.864e+01	1.979e+01	5.864e+01	1.058e+01	5.864e+01	2.299e+01	5.864e+01	6.395e+00
5.868e+01	1.981e+01	5.868e+01	1.062e+01	5.868e+01	2.302e+01	5.868e+01	6.298e+00
5.872e+01	1.985e+01	5.872e+01	1.066e+01	5.872e+01	2.305e+01	5.872e+01	6.427e+00
5.876e+01	1.987e+01	5.876e+01	1.063e+01	5.876e+01	2.307e+01	5.876e+01	6.127e+00
5.879e+01	1.989e+01	5.879e+01	1.063e+01	5.879e+01	2.309e+01	5.879e+01	6.120e+00
5.883e+01	1.991e+01	5.883e+01	1.063e+01	5.883e+01	2.311e+01	5.883e+01	6.325e+00
5.887e+01	1.994e+01	5.887e+01	1.064e+01	5.887e+01	2.313e+01	5.887e+01	6.349e+00
5.891e+01	2.013e+01	5.891e+01	1.067e+01	5.891e+01	2.325e+01	5.891e+01	6.272e+00
5.895e+01	2.061e+01	5.895e+01	1.084e+01	5.895e+01	2.366e+01	5.895e+01	6.865e+00
5.899e+01	2.111e+01	5.899e+01	1.131e+01	5.899e+01	2.421e+01	5.899e+01	7.413e+00
5.903e+01	2.206e+01	5.903e+01	1.184e+01	5.903e+01	2.423e+01	5.903e+01	7.885e+00
5.907e+01	1.821e+01	5.907e+01	1.474e+01	5.907e+01	2.227e+01	5.907e+01	1.983e+01
5.907e+01	1.821e+01	5.907e+01	1.474e+01	5.907e+01	2.227e+01	5.907e+01	1.983e+01

==> data/paper_backscattering.txt <==
band	bs_smf	bs_hcf
1	-36.3379054282384	-57.7881982502621
2	-36.5963857897859	-55.5040685924761
3	-36.512313867907	-61.028926133291
4	-37.5363523534379	-61.3634606034906
5	-37.453627093778	-61.6503199768065


==> data/paper_loss_hcf.txt <==
wavelength	loss
1265.07333	0.298903773333333
1265.70667	0.297991898333333
1266.34	0.299639265
1266.97333	0.298598606666667
1267.60667	0.294439966666667
1268.24	0.295604481666667
1268.87333	0.300013015
1269.50667	0.295578563333333
1270.14	0.292315343333333
1270.77333	0.293584375
1271.40667	0.291421488333333
1272.04	0.28734853
1272.67333	0.288249796666667
1273.30667	0.288272281666667
1273.94	0.28656654
1274.57333	0.284805736666667
1275.20667	0.286373088333333
1275.84	0.285445658333333
1276.47333	0.282018825
1277.10667	0.281988106666667
1277.74	0.28393141
1278.37333	0.281438471666667
1279.00667	0.27918675
1279.64	0.280526578333333
1280.27333	0.277345873333333
1280.90667	0.27668145
1281.54	0.277375506666667
1282.17333	0.277039846666667
1282.80667	0.276180825
1283.44	0.273534093333333
1284.07333	0.273941565
1284.70667	0.274688068333333
1285.34	0.270499283333333
1285.97333	0.27122673
1286.60667	0.271480923333333
1287.24	0.270007035
1287.87333	0.269991093333333
1288.50667	0.268689563333333
1289.14	0.26971225
1289.77333	0.266998086666667
1290.40667	0.268949781666667
1291.04	0.26769935
1291.67333	0.265117236666667
1292.30667	0.264499836666667
1292.94	0.267893581666667
1293.57333	0.265550401666667
1294.20667	0.262642336666667
1294.84	0.262473961666667
1295.47333	0.263626871666667
1296.10667	0.261313666666667
1296.74	0.261901235
1297.37333	0.260666251666667
1298.00667	0.257930418333333
1298.64	0.259246425
1299.27333	0.260086856666667
1299.90667	0.25838478
1300.54	0.256035263333333
1301.17333	0.259027275
1301.80667	0.255997303333333
1302.44	0.254753443333333
1303.07333	0.255838885
1303.70667	0.253218251666667
1304.34	0.25272746
1304.97333	0.254035191666667
1305.60667	0.253638163333333
1306.24	0.24969599
1306.87333	0.251663471666667
1307.50667	0.252036673333333
1308.14	0.251482975
1308.77333	0.252037298333333
1309.40667	0.250147968333333
1310.04	0.247978471666667
1310.67333	0.250264355
1311.30667	0.249782471666667
1311.94	0.248444378333333
1312.57333	0.248445936666667
1313.20667	0.246685265
1313.84	0.246596518333333
1314.47333	0.247998066666667
1315.10667	0.247485
1315.74	0.248251673333333
1316.37333	0.243177323333333
1317.00667	0.246610405
1317.64	0.244607113333333
1318.27333	0.245048025
1318.90667	0.244507351666667
1319.54	0.245515645
1320.17333	0.244183363333333
1320.80667	0.24206826
1321.44	0.242803173333333
1322.07333	0.239985916666667
1322.70667	0.241700315
1323.34	0.242218066666667
1323.97333	0.237596031666667
1324.60667	0.241425135
1325.24	0.239458688333333
1325.87333	0.239283776666667
1326.50667	0.238836515
1327.14	0.240058598333333
1327.77333	0.236680795
1328.40667	0.239136301666667
1329.04	0.237353948333333
1329.67333	0.237244088333333
1330.30667	0.240194041666667
1330.94	0.238673288333333
1331.57333	0.234626658333333
1332.20667	0.237506475
1332.84	0.238597415
1333.47333	0.236122155
1334.10667	0.235883666666667
1334.74	0.23776399
1335.37333	0.235897266666667
1336.00667	0.24396928
1336.64	0.23717233
1337.27333	0.237574165
1337.90667	0.23638
1338.54	0.237870181666667
1339.17333	0.238072373333333
1339.80667	0.23711938
1340.44	0.238627688333333
1341.07333	0.238842495
1341.70667	0.242028788333333
1342.34	0.238723203333333
1342.97333	0.23908875
1343.60667	0.240597316666667
1344.24	0.242671918333333
1344.87333	0.243443395
1345.50667	0.244129936666667
1346.14	0.240940166666667
1346.77333	0.241724961666667
1347.40667	0.241992696666667
1348.04	0.246120385
1348.67333	0.242915175
1349.30667	0.245282808333333
1349.94	0.24505717
1350.57333	0.246381293333333
1351.20667	0.242770016666667
1351.84	0.24553477
1352.47333	0.259967185
1353.10667	0.249775456666667
1353.74	0.26434906
1354.37333	0.266935811666667
1355.00667	0.264027023333333
1355.64	0.248363558333333
1356.27333	0.253307845
1356.90667	0.25339834
1357.54	0.267522033333333
NaN	NaN
1406.05333	0.249863976666667
1406.68667	0.252405823333333
1407.32	0.284696655
1407.95333	0.246839403333333
1408.58667	0.24840745
1409.22	0.250124945
1409.85333	0.245632806666667
1410.48667	0.245779623333333
1411.12	0.247161973333333
1411.75333	0.242299106666667
1412.38667	0.239852973333333
1413.02	0.236126576666667
1413.65333	0.247592075
1414.28667	0.25936359
1414.92	0.25318638
1415.55333	0.239649533333333
1416.18667	0.23448642
1416.82	0.234845598333333
1417.45333	0.230654351666667
1418.08667	0.23358011
1418.72	0.238763446666667
1419.35333	0.245668808333333
1419.98667	0.231737491666667
1420.62	0.233717935
1421.25333	0.23438782
1421.88667	0.226279078333333
1422.52	0.224637276666667
1423.15333	0.228618896666667
1423.78667	0.227954306666667
1424.42	0.223601026666667
1425.05333	0.226997816666667
1425.68667	0.233638328333333
1426.32	0.220841306666667
1426.95333	0.224239068333333
1427.58667	0.222093615
1428.22	0.234524486666667
1428.85333	0.224829215
1429.48667	0.220809051666667
1430.12	0.221298723333333
1430.75333	0.22007944
1431.38667	0.25063577
1432.02	0.239321788333333
1432.65333	0.238078913333333
1433.28667	0.23140948
1433.92	0.223597803333333
1434.55333	0.25464026
1435.18667	0.230395288333333
1435.82	0.21628998
1436.45333	0.241042153333333
1437.08667	0.219222781666667
1437.72	0.246574185
1438.35333	0.214747625
1438.98667	0.223075151666667
1439.62	0.247885265
1440.25333	0.230404823333333
1440.88667	0.220169511666667
1441.52	0.250708358333333
1442.15333	0.214216741666667
1442.78667	0.216997901666667
1443.42	0.217565983333333
1444.05333	0.213557646666667
1444.68667	0.213612055
1445.32	0.220613888333333
1445.95333	0.223975605
1446.58667	0.21098649
1447.22	0.21951958
1447.85333	0.209919198333333
1448.48667	0.213910456666667
1449.12	0.212976308333333
1449.75333	0.208034525
1450.38667	0.213431101666667
1451.02	0.209843561666667
1451.65333	0.207806491666667
1452.28667	0.221757678333333
1452.92	0.207510726666667
1453.55333	0.209306893333333
1454.18667	0.206501236666667
1454.82	0.206606668333333
1455.45333	0.216065905
1456.08667	0.206087925
1456.72	0.208891586666667
1457.35333	0.2078809
1457.98667	0.205239678333333
1458.62	0.206341343333333
1459.25333	0.204581405
1459.88667	0.207075056666667
NaN	NaN
1471.03333	0.202796213333333
1471.66667	0.203300561666667
1472.3	0.206451068333333
1472.93333	0.202176436666667
1473.56667	0.204583108333333
1474.2	0.202990355
1474.83333	0.202819348333333
1475.46667	0.203035128333333
1476.1	0.204275915
1476.73333	0.203696203333333
1477.36667	0.202177726666667
1478	0.205978981666667
1478.63333	0.203195765
1479.26667	0.202880055
1479.9	0.202094771666667
1480.53333	0.204526943333333
1481.16667	0.203350333333333
1481.8	0.21462031
1482.43333	0.202011888333333
1483.06667	0.204717875
1483.7	0.20340798
1484.33333	0.202294508333333
1484.96667	0.203750666666667
1485.6	0.206426708333333
1486.23333	0.204687263333333
1486.86667	0.204250518333333
1487.5	0.204394416666667
1488.13333	0.20564512
1488.76667	0.204343785
1489.4	0.204378136666667
1490.03333	0.206202816666667
1490.66667	0.205704616666667
1491.3	0.206212268333333
1491.93333	0.205004683333333
1492.56667	0.20560349
1493.2	0.207431925
1493.83333	0.205405148333333
1494.46667	0.205794915
1495.1	0.206370261666667
1495.73333	0.206494165
1496.36667	0.206948215
1497	0.207765738333333
1497.63333	0.205888525
1498.26667	0.208241966666667
1498.9	0.20663786
1499.53333	0.208896193333333
1500.16667	0.20513876
1500.8	0.207596081666667
1501.43333	0.206955276666667
1502.06667	0.207408868333333
1502.7	0.206408903333333
1503.33333	0.207410066666667
1503.96667	0.206827221666667
1504.6	0.207819556666667
1505.23333	0.207333785
1505.86667	0.207146181666667
1506.5	0.206248375
1507.13333	0.206394531666667
1507.76667	0.207829541666667
1508.4	0.208135328333333
1509.03333	0.206387338333333
1509.66667	0.206186196666667
1510.3	0.206094823333333
1510.93333	0.20641569
1511.56667	0.206712268333333
1512.2	0.205880778333333
1512.83333	0.206924931666667
1513.46667	0.207436425
1514.1	0.206129415
1514.73333	0.207240081666667
1515.36667	0.206247153333333
1516	0.20722503
1516.63333	0.207389785
1517.26667	0.206418316666667
1517.9	0.208333243333333
1518.53333	0.207108836666667
1519.16667	0.207732156666667
1519.8	0.207681415
1520.43333	0.206658736666667
1521.06667	0.20838471
1521.7	0.206681715
1522.33333	0.208559846666667
1522.96667	0.20873183
1523.6	0.207856601666667
1524.23333	0.208664603333333
1524.86667	0.208373161666667
1525.5	0.207486316666667
NaN	NaN
1530.06	0.21200172
1530.69333	0.211705236666667
1531.32667	0.210515435
1531.96	0.214223638333333
1532.59333	0.212644308333333
1533.22667	0.215422648333333
1533.86	0.216051586666667
1534.49333	0.216320986666667
1535.12667	0.216130911666667
1535.76	0.214145625
1536.39333	0.211573338333333
1537.02667	0.213767055
1537.66	0.212580388333333
1538.29333	0.212668138333333
1538.92667	0.215899061666667
1539.56	0.213274676666667
1540.19333	0.213174005
1540.82667	0.216555968333333
1541.46	0.21535201
1542.09333	0.21588151
1542.72667	0.214034388333333
1543.36	0.215854196666667
1543.99333	0.213788646666667
1544.62667	0.216123975
1545.26	0.214330866666667
1545.89333	0.214012805
1546.52667	0.213952101666667
1547.16	0.214578013333333
1547.79333	0.214694161666667
1548.42667	0.215081446666667
1549.06	0.214294585
1549.69333	0.215350495
1550.32667	0.21476671
1550.96	0.214837583333333
1551.59333	0.215662068333333
1552.22667	0.213876046666667
1552.86	0.216260251666667
1553.49333	0.2141391
1554.12667	0.216215403333333
1554.76	0.214242246666667
1555.39333	0.215273675
1556.02667	0.216284218333333
1556.66	0.215538118333333
1557.29333	0.215447808333333
1557.92667	0.215855313333333
1558.56	0.21617248
1559.19333	0.215792846666667
1559.82667	0.217073235
1560.46	0.215948023333333
1561.09333	0.216780685
1561.72667	0.217744653333333
1562.36	0.216343083333333
1562.99333	0.217705001666667
1563.62667	0.21816781
1564.26	0.217410648333333
1564.89333	0.218822255
NaN	NaN
1573	0.23552202
1573.63333	0.226253223333333
1574.26667	0.22297119
1574.9	0.225305838333333
1575.53333	0.223849205
1576.16667	0.235870383333333
1576.8	0.225581725
1577.43333	0.24212321
1578.06667	0.224592946666667
1578.7	0.242963638333333
1579.33333	0.227018095
1579.96667	0.226398061666667
1580.6	0.23997814
1581.23333	0.22699143
1581.86667	0.226869521666667
1582.5	0.236526041666667
1583.13333	0.227901928333333
1583.76667	0.22826232
1584.4	0.228431316666667
1585.03333	0.228815893333333
1585.66667	0.23194116
1586.3	0.230480996666667
1586.93333	0.229999875
1587.56667	0.229840151666667
1588.2	0.23000929
1588.83333	0.229462841666667
1589.46667	0.230300563333333
1590.1	0.231475355
1590.73333	0.231014043333333
1591.36667	0.231716535
1592	0.231145888333333
1592.63333	0.231933386666667
1593.26667	0.233379423333333
1593.9	0.231754238333333
1594.53333	0.233501535
1595.16667	0.232986803333333
1595.8	0.233977805
1596.43333	0.233254351666667
1597.06667	0.233038526666667
1597.7	0.23395451
1598.33333	0.23533673
1598.96667	0.234427965
1599.6	0.242717081666667
1600.23333	0.235279428333333
1600.86667	0.235750651666667
1601.5	0.236164065
1602.13333	0.23539892
1602.76667	0.234888656666667
1603.4	0.237143591666667
1604.03333	0.249220481666667
1604.66667	0.24092455
1605.3	0.236062323333333
1605.93333	0.23495915
1606.56667	0.248426978333333
1607.2	0.237271343333333
1607.83333	0.253720395
1608.46667	0.239111771666667
1609.1	0.24584187
1609.73333	0.241652878333333
1610.36667	0.239848485
1611	0.246874698333333
1611.63333	0.242600298333333
1612.26667	0.238889888333333
1612.9	0.238982186666667
1613.53333	0.24165909
1614.16667	0.247210473333333
1614.8	0.242258333333333
1615.43333	0.240729798333333
1616.06667	0.243417653333333
1616.7	0.24148435
1617.33333	0.2430108
1617.96667	0.243474223333333


==> data/paper_result_c.txt <==
wavelength	snr_fw	ngmi_fw	datarate_fw	netrate_fw	modfmt_fw	snr_bw	ngmi_bw	datarate_bw	netrate_bw	modfmt_bw
1565.76840877437	23.2665213496458	0.759514764022651	464.540919971894	438.222272368842	4	23.3803413267764	0.76302713858637	466.689188561795	442.279886001886	4
1565.49586422976	23.048643797247	0.75301828908677	460.567490374154	434.615504695024	4	23.3732508411316	0.762634581539444	466.449089461213	442.279886001886	4
1565.22341454925	23.2133920876004	0.757888594714749	463.546308382882	438.222272368842	4	23.5098119722067	0.766763133442324	468.974229708597	450.395113267974	4
1564.95105968331	23.189780184256	0.757217616765942	463.135919107539	438.222272368842	4	23.2011313525346	0.757586299267869	463.361415854588	436.418888531933	4
1564.67879958246	23.0431662688116	0.752762484331574	460.411032880579	434.615504695024	4	22.5747930434524	0.738387267986722	451.618740035257	427.266715559619	4
1564.40663419725	22.3348466736141	0.731154249758402	447.194819525587	418.339965566922	4	22.8544833741488	0.747061058786746	456.923878195504	432.767036262192	4
1564.13456347826	23.0464508293816	0.752856013333038	460.468237888885	434.570420099101	4	23.276182569593	0.759851267293819	464.746734982433	438.222272368842	4
1563.86258737611	23.0737841591997	0.753775198709193	461.030437915125	436.418888531933	4	23.2916402668415	0.760274433604981	465.005555583164	436.418888531933	4
1563.59070584145	23.3666500868342	0.762370265956436	466.287426502296	438.222272368842	4	23.4968606017845	0.766165073325152	468.608439061476	446.33749963493	4
1563.31891882496	22.8677835427312	0.747458946017188	457.167237388543	432.812120858115	4	22.9885606128961	0.751055614967072	459.36706283231	436.418888531933	4
1563.04722627737	22.7557042016401	0.744024350561332	455.066540722235	429.115183992451	4	22.8922568339705	0.748076266883257	457.54480845974	430.963652425283	4
1562.77562814944	22.7545327244544	0.744184592192566	455.164549080093	430.91856782936	4	23.0832838160564	0.754046212003351	461.196197385456	434.570420099101	4
1562.50412439194	22.2573421875664	0.72836281945793	445.487501035883	420.571653065097	4	22.6030842600253	0.73940160189802	452.239135622853	427.266715559619	4
1562.23271495571	22.912782621525	0.748768419686472	457.968148880752	434.615504695024	4	22.52545928782	0.736813841613107	450.656387531093	422.80334056327	4
1561.96139979159	22.8247164872319	0.746246329989278	456.425566795869	430.535348764018	4	22.9406808764957	0.749902915787256	458.662039095041	429.115183992451	4
1561.69017885049	22.8490597967063	0.746887516532092	456.817734796521	427.266715559619	4	23.1882801660197	0.757049838813133	463.033301320182	438.222272368842	4
1561.41905208333	22.8502463236867	0.746953422679804	456.858044878615	430.91856782936	4	22.8566364977985	0.747156110824574	456.982014736344	429.115183992451	4
1561.14801944107	23.0180089186332	0.752005848498026	459.948252796702	438.222272368842	4	23.0217570199439	0.752330629590523	460.146898188003	436.418888531933	4
1560.8770808747	23.3380318639683	0.761735073006204	465.898924354033	438.222272368842	4	23.1104227589642	0.755087246002057	461.832923509014	434.976181462404	4
1560.60623633524	23.1964652837166	0.757595858764759	463.367262715886	438.222272368842	4	23.4820962308786	0.766003581115373	468.509665814065	446.33749963493	4
1560.33548577377	23.3805747648277	0.763122491653609	466.74750922082	438.222272368842	4	23.6388035220145	0.770682655184548	471.371521140219	450.395113267974	4
1560.06482914137	23.0754814649311	0.754388609251342	461.405617320541	429.115183992451	4	23.3664466950104	0.762847726225062	466.579454837944	438.222272368842	4
1559.79426638918	23.1064519430664	0.755229516561495	461.919940246142	430.91856782936	4	23.0502679731775	0.753472230387885	460.845133837615	429.115183992451	4
1559.52379746835	22.3844072789871	0.732558386118525	448.053629422899	419.174030591492	4	22.2441700811678	0.728126445332991	445.342927870676	420.571653065097	4
1559.2534223301	22.355418764454	0.732234137140084	447.855309487751	415.927939685057	4	22.6719902359867	0.741514793831448	453.531624158075	426.455192833012	4
1558.98314092564	23.0562444155639	0.75326558985026	460.718746583543	432.767036262192	4	22.951893522382	0.750275053321059	458.889649038254	432.812120858115	4
1558.71295320624	23.4379391588204	0.764550926637034	467.621180850067	438.222272368842	4	23.6204090004345	0.769850842155502	470.862760536659	450.395113267974	4
1558.4428591232	22.8829195146841	0.748028621509054	457.515667188216	427.266715559619	4	23.2807000396676	0.760281225577275	465.009709747385	438.222272368842	4
1558.17285862786	23.3117371960301	0.760938139158298	465.41149685374	438.222272368842	4	23.540633618347	0.767630912920248	469.504988419425	446.33749963493	4
1557.90295167157	23.3655687863319	0.762395335545192	466.302759778719	438.222272368842	4	23.3952388972303	0.763304522442341	466.858844449662	442.279886001886	4
1557.63313820575	23.1478486213363	0.755927126428108	462.346618362972	436.418888531933	4	23.4449785905619	0.764824085512825	467.788252619398	450.395113267974	4
1557.36341818182	23.3426571442356	0.761980721982329	466.049170283097	438.222272368842	4	23.5811232238077	0.768788551212782	470.213033059084	450.395113267974	4
1557.09379155125	23.0444140395748	0.752992951329537	460.551993078232	430.963652425283	4	23.2747720925822	0.75979542252804	464.712578728863	436.418888531933	4
1556.82425826554	22.9624704315012	0.750284905030022	458.895674624802	434.615504695024	4	23.1182844859849	0.755056793161206	461.814297681874	436.418888531933	4
1556.55481827622	22.8176283948904	0.745895999705476	456.21129478953	428.686880331186	4	23.0343967597638	0.752665881073862	460.351947569357	432.767036262192	4
1556.28547153487	22.6333346160184	0.740374698867867	452.834309519408	422.80334056327	4	23.0749508840128	0.754062286519415	461.206029018538	432.767036262192	4
1556.01621799308	23.0692032272303	0.753492419685726	460.857482188742	434.615504695024	4	23.3204701672259	0.76112143844977	465.523607935083	442.279886001886	4
1555.74705760249	23.3136759938594	0.760980587493788	465.437459467969	438.222272368842	4	23.4760155262056	0.765880324158826	468.434278339457	442.279886001886	4
1555.47799031477	23.3920073346812	0.763159372093387	466.770066351023	444.984961757249	4	23.6041837568674	0.769330287802757	470.544374628479	446.33749963493	4
1555.20901608162	22.9047930786749	0.748829557276488	458.00554237678	430.963652425283	4	23.2510028375056	0.759052260458034	464.258039583553	438.628033732145	4
1554.94013485477	23.3047348132236	0.760572945935074	465.188134249193	438.222272368842	4	23.4070491394118	0.763587157668364	467.031712225422	438.222272368842	4
1554.671346586	23.3499436749802	0.76194474281363	466.027164396025	440.927348124205	4	23.3348132404643	0.761725726395331	465.893207699901	438.222272368842	4
1554.4026512271	23.3987166599984	0.763419353115188	466.929078168521	438.222272368842	4	23.4103928826368	0.763698160726799	467.099604865996	440.476502164977	4
1554.13404872991	23.5492832218947	0.767805239089469	469.611611282944	450.395113267974	4	23.758774255552	0.773985190548173	473.391446082735	450.395113267974	4
1553.8655390463	23.3599881123382	0.76229462040179	466.241159520781	442.279886001886	4	23.4928069401497	0.766356577508925	468.725568489267	446.33749963493	4
1553.59712212817	23.1662185355039	0.756536059159359	462.719059011365	436.418888531933	4	23.02712483617	0.752772973171316	460.417448154507	430.91856782936	4
1553.32879792746	23.0876435519457	0.754367764112853	461.392867838544	432.338732600927	4	23.2239634540001	0.758910229889673	464.171169631821	434.976181462404	4
1553.06056639613	23.0629148785095	0.75415217249223	461.261005846484	432.361274898887	4	23.1575943694506	0.757005456616356	463.006155901162	434.592962397062	4
1552.79242748619	22.7128287874966	0.743115973521757	454.510951383312	426.883496494277	4	23.2783389834617	0.759935462362059	464.79823109062	438.222272368842	4
1552.52438114966	23.1782744123866	0.756837630000323	462.903508349987	434.615504695024	4	23.3816065471332	0.763180533256718	466.78300912284	442.685647365189	4
1552.25642733863	22.9961383987664	0.751891228247059	459.878147777875	428.686880331186	4	22.9974470074405	0.751864714880352	459.861931445626	429.115183992451	4
1551.98856600518	23.1660321169446	0.756603028993206	462.760019674277	434.615504695024	4	23.22021840718	0.758306757668392	463.802068787268	434.570420099101	4
1551.72079710145	23.0767180961939	0.753897133693334	461.105016833657	432.767036262192	4	23.2212777420182	0.758098792324664	463.67487124395	440.476502164977	4
1551.45312057961	23.3778993357365	0.762860616120201	466.587338665922	438.222272368842	4	23.4282073962254	0.764394450139222	467.525475355334	442.279886001886	4
1551.18553639186	23.0589594597835	0.753165841756284	460.657737800651	434.615504695024	4	23.3964788925863	0.763171747080703	466.777635246672	438.222272368842	4
1550.91804449043	23.1633938395444	0.756250824218935	462.544601176035	438.222272368842	4	23.5440534726569	0.767534937271435	469.446286971729	447.690037512612	4
1550.65064482759	23.1533867615199	0.75602499798875	462.406479404487	438.222272368842	4	23.0957478655893	0.75430258712967	461.353003734299	436.418888531933	4
1550.38333735563	22.875745339019	0.747792359291596	457.371162468819	429.115183992451	4	22.9313236281229	0.749589753594537	458.470500154658	430.91856782936	4
1550.11612202689	22.8048582144123	0.745592196677244	456.025480181426	429.115183992451	4	22.5964302202342	0.73893857825224	451.955937138019	426.455192833012	4
1549.84899879373	23.1006891060507	0.754616806593416	461.545189331835	432.767036262192	4	23.2325433967128	0.758695997097089	464.040138737796	438.222272368842	4
1549.58196760855	22.7867317140236	0.745767940523028	456.132970136417	422.803340563272	4	22.2800261946151	0.733214483980599	448.45491761225	409.223860271348	3
1549.31502842377	21.4025088487221	0.705457532283371	431.47797326853	396.564105736249	3	21.8550218118938	0.718099276296947	439.210024931374	411.910902188342	3
1549.04818119187	22.196269378406	0.726879101864332	444.580016983489	416.816106224734	3	22.4276788702577	0.733917875559752	448.885131989584	420.571653065098	4
1548.78142586533	22.2564619412271	0.728165293958877	445.366688799711	419.286742081299	4	22.4874651459093	0.735816354932587	450.046296190966	425.035028061445	4
1548.51476239669	22.987485649356	0.751216399623815	459.465403320078	434.570420099101	4	23.3329954671928	0.761740413379779	465.902190679022	438.222272368842	4
1548.24819073851	23.3322790069659	0.761340460371957	465.657567997542	438.222272368842	4	23.6361349165626	0.770267101962767	471.11735692237	450.395113267974	4
1547.98171084337	23.4530931571351	0.764961391133791	467.872232658368	442.279886001886	4	23.738401705014	0.773217473029691	472.921888123881	450.395113267974	4
1547.71532266391	23.4373968788523	0.764471579468851	467.572649856002	438.222272368842	4	23.5588947715675	0.768219321652864	469.864876004126	450.395113267974	4
1547.44902615279	22.8625696905066	0.747609033629451	457.25903525842	430.535348764018	4	23.3256361021537	0.761262852206623	465.610100627281	442.279886001886	4
1547.18282126269	23.0035890187534	0.751771857058647	459.805136950028	432.767036262192	4	23.3560531141412	0.762229835879374	466.201535456749	438.222272368842	4
1546.91670794634	22.859144486352	0.747470171657992	457.174103311042	428.686880331186	4	22.7178210806294	0.743376883702727	454.670531501091	425.035028061445	4
1546.65068615649	22.582698782936	0.739696609781566	452.419570869293	415.634889811558	4	22.6173685839198	0.74159387014382	453.579989488991	415.499636023791	4
1546.38475584594	22.4044665029644	0.733760703123859	448.789000839246	415.093874660486	4	22.5021914409855	0.736929376356568	450.727051879646	417.866577309733	4
1546.11891696751	21.4427628065819	0.702519853269343	429.681204889031	398.187151189467	3	20.9858720967933	0.687598787175986	420.555054749094	388.394776955052	3
1545.85316947405	21.7221646065158	0.711004315557036	434.870544324274	409.007454210918	4	21.7021493691942	0.710082171602971	434.306534747292	408.466439059846	4
1545.58751331844	22.3342070823383	0.730763651873888	446.955918704686	421.788937155009	4	22.3772954206979	0.732465562878097	447.996856078199	419.128945995569	4
1545.32194845361	22.9176661453919	0.748759333143832	457.96259129178	434.570420099101	4	23.2115284527834	0.757754229124794	463.46412655084	438.222272368842	4
1545.0564748325	23.1027567275375	0.754387536994113	461.404961497398	438.222272368842	4	22.9758187252911	0.751000267357557	459.333210653709	430.91856782936	4
1544.79109240811	23.2224541436999	0.758134965970691	463.69699607891	438.222272368842	4	23.3936101045474	0.76310165922293	466.734767511283	440.927348124205	4
1544.52580113344	22.808564693257	0.745624068176717	456.044973700694	429.115183992451	4	22.953945700006	0.750175747853101	458.828910978076	432.812120858115	4
1544.26060096154	22.8462760019781	0.74698272242769	456.875965441167	429.115183992451	4	23.0145469282109	0.751973400542678	459.92840670056	434.615504695024	4
1543.99549184549	23.295713174337	0.76037779532925	465.068774565541	438.222272368842	4	22.9402853383803	0.749907471452581	458.664825470055	434.615504695024	4
1543.73047373841	22.8590174277558	0.747451900635906	457.162928232148	429.115183992451	4	23.1709386286112	0.756756189996882	462.853697318111	436.418888531933	4
1543.46554659344	23.0380855401465	0.75301936413457	460.56814790409	432.338732600927	4	22.9087878795002	0.749281968565241	458.282250040986	428.686880331186	4
1543.20071036376	22.283891369277	0.728973466793827	445.860990385443	420.571653065097	4	22.7057318512104	0.742291466543884	454.006659369295	429.115183992451	4
1542.93596500257	21.5370843221019	0.704813028662925	431.083776448469	403.529675806308	4	21.6883047106844	0.709726739424899	434.089142276717	409.007454210918	4
1542.67131046312	22.4109486101306	0.73331059538666	448.513702092955	420.571653065098	4	22.6731590452812	0.74180142760944	453.70693756241	422.420121497929	4
1542.40674669868	22.2956352196757	0.729933664257975	446.448274575928	418.339965566922	4	22.5486987134484	0.737454355304145	451.048143996383	425.035028061445	4
1542.14227366255	22.8436955278876	0.746737886539169	456.726216819701	430.963652425283	4	23.1085612692334	0.754760108868532	461.632837095736	438.222272368842	4
1541.87789130807	23.1688923718415	0.756555882499867	462.731183532536	438.222272368842	4	23.2355641487037	0.758633667320451	464.002016066384	438.222272368842	4
1541.61359958862	22.6803053408001	0.741534022610149	453.543385028266	429.115183992451	4	22.7353509366339	0.743453448255977	454.717360568397	427.266715559619	4
1541.34939845758	22.9322269490115	0.749386275394325	458.346047076458	432.338732600927	4	22.8652820793793	0.747511037712243	457.199098156879	429.115183992451	4
1541.0852878684	22.8293141574867	0.746058533476953	456.31070508582	430.963652425283	4	23.1086765162491	0.754700594652957	461.596436501877	436.418888531933	4
1540.82126777454	22.9765198313472	0.750652588615173	459.120560405823	434.615504695024	4	23.0458120762846	0.752841240932414	460.459202666791	432.812120858115	4
1540.5573381295	23.1761071980441	0.75676178908853	462.857121882463	436.418888531933	4	23.3523613632899	0.762303619495175	466.246663623292	438.222272368842	4
1540.2934988868	22.7234274508547	0.742843598602326	454.344359104079	427.266715559619	4	22.8799350883861	0.74785713910569	457.410783653108	430.963652425283	4
1540.02975	21.8336072860999	0.714810701920695	437.198638927436	407.384408757701	4	21.8474343009576	0.715061493081227	437.352029963334	410.035382997957	3
1539.7660914227	22.9866229211356	0.751051615349791	459.364616552159	434.615504695024	4	22.9521016962863	0.750090082798579	458.7765157843	432.338732600927	4
1539.50252310852	22.7598188361238	0.74401592736986	455.06138885778	429.115183992451	4	22.7834691341875	0.744940896021849	455.62712610068	426.883496494277	4
1539.23904501112	22.8369474984575	0.746571342733632	456.624353872061	429.115183992451	4	23.06248960763	0.75333113632905	460.758836681854	436.418888531933	4
1538.97565708419	22.8440202695723	0.74699233521894	456.881844898819	429.115183992451	4	23.0769693180595	0.753924943801573	461.122026290059	436.418888531933	4
1538.71235928144	22.7145638683628	0.74305940663382	454.476353459207	424.651808996104	4	22.7679075520435	0.7445536844874	455.390296468187	426.883496494277	4
1538.44915155662	22.461553467006	0.735173532723806	449.653127770297	422.803340563272	4	22.7930913970031	0.745044951386418	455.690769333274	430.91856782936	4
1538.18603386352	22.7780929883323	0.744590027530695	455.412524911355	429.115183992451	4	23.2332517883969	0.75848270131449	463.909680945837	438.222272368842	4
1537.92300615595	23.0174316062977	0.751903913663257	459.885906540692	434.615504695024	4	23.3113183837895	0.760841485182559	465.352380521924	438.222272368842	4
1537.66006838776	23.29044997585	0.760195643933432	464.957365569962	438.222272368842	4	23.506302020508	0.766652078167621	468.906305131061	449.042575390293	4
1537.39722051282	23.4761531668095	0.765741655088796	468.349464376102	438.222272368842	4	23.498642437421	0.766317538843575	468.701691326668	446.33749963493	4
1537.13446248505	22.8843730282716	0.747847994562101	457.405190589098	432.767036262192	4	22.9149351094659	0.748966741594093	458.08944822315	430.535348764018	4
1536.87179425837	23.0143525265014	0.751916445762172	459.893571530282	436.418888531933	4	22.771169034921	0.74431097559126	455.241848776004	428.686880331186	4
1536.60921578678	23.0031358583337	0.751624584509844	459.715060853356	434.570420099101	4	23.5258253406858	0.767089901602937	469.174090447504	450.395113267974	4
1536.34672702426	23.0279198215022	0.752397580164411	460.187847070974	436.418888531933	4	23.1535019152968	0.75625324346884	462.546080858366	438.222272368842	4
1536.08432792485	22.8478114237147	0.746769660721048	456.745650816749	430.963652425283	4	22.4423656040284	0.734295846892492	449.11631005083	420.571653065097	4
1535.82201844262	22.4073970043245	0.733125231934986	448.400328512284	422.803340563272	4	22.3839281401215	0.732242124926848	447.860195046252	420.571653065097	4
1535.55979853167	22.5147280164172	0.736426878429591	450.419709797122	420.797076044709	4	22.7205755256938	0.743426852197676	454.701093659607	425.035028061445	4
1535.29766814612	22.5304129427778	0.736750466123393	450.6176252717	427.266715559619	4	22.4081237529263	0.733318145296072	448.518319833163	422.803340563272	4
1535.03562724014	22.2144026599249	0.726925931849906	444.608659540041	420.571653065098	4	22.4930006099519	0.735799435544298	450.035947809903	420.571653065098	4
1534.77367576792	22.4825011766609	0.735252428786731	449.701382855504	424.651808996104	4	22.7853114053318	0.744954992156789	455.635747699368	429.115183992451	4
1534.51181368367	22.9573094274245	0.750016037558157	458.731227600666	432.812120858115	4	23.1205002800025	0.755107866406979	461.845535537544	438.222272368842	4
1534.25004094166	23.2706976704184	0.759574376979866	464.57738095896	438.222272368842	4	23.39319594377	0.763392480241043	466.912641951255	442.279886001886	4
1533.98835749616	22.7370918946015	0.743220444404538	454.57484875871	427.266715559619	4	23.0375482766564	0.752523856216598	460.265081110695	436.418888531933	4
1533.7267633015	22.6390570484228	0.740170572007702	452.709459702256	425.035028061445	4	22.8355419131153	0.746281910680448	456.447328962705	429.115183992451	4
1533.46525831202	23.0491752592834	0.752935924391394	460.517113774283	432.812120858115	4	23.1328715956554	0.75524611529047	461.930092502811	438.222272368842	4
1533.2038424821	22.7371788812963	0.743272930843579	454.606950963741	430.963652425283	4	23.0282427785025	0.752229080116806	460.084787629818	434.615504695024	4
1532.94251576615	22.9145372518733	0.748825724321024	458.003198031756	432.767036262192	4	23.1619213162704	0.756258902052539	462.549541809754	438.222272368842	4
1532.68127811861	22.9437839785037	0.750099352108608	458.782185159027	429.115183992451	4	23.5030514044673	0.76664290451674	468.900694264201	446.33749963493	4
1532.42012949395	23.1089053534251	0.75475717229849	461.631041005636	434.615504695024	4	22.8603215759449	0.747328716396972	457.087585233709	429.115183992451	4
1532.15906984668	23.020459650361	0.751895300586131	459.880638536749	434.570420099101	4	23.2206356811047	0.758117487674076	463.686305853553	434.570420099101	4
1531.89809913132	23.4019956164944	0.763325069235669	466.871411455238	438.222272368842	4	23.5068591023597	0.766476221875303	468.798746400559	450.395113267974	4
1531.63721730245	23.1595262272484	0.75639136974781	462.630562835208	438.222272368842	4	23.6129551254874	0.769696988917014	470.768659502244	450.395113267974	4
1531.37642431466	23.267924776607	0.759520935370051	464.544694544206	438.222272368842	4	23.5081250624615	0.766494762056789	468.810086105028	450.395113267974	4
1531.11572012257	23.0009516689222	0.751614909818901	459.709143536084	434.570420099101	4	23.1278134453845	0.755630686207877	462.165307058511	434.570420099101	4
1530.85510468085	22.929547803719	0.749387761341574	458.346955924231	432.767036262192	4	23.0752978433966	0.753883672056814	461.096783312323	434.570420099101	4
1530.59457794418	23.1906178868864	0.757137083425816	463.086662616839	438.222272368842	4	23.2944902345474	0.760534285199844	465.164488239449	438.628033732145	4
1530.33413986728	22.885684845836	0.747981448761456	457.486814988621	430.963652425283	4	22.9546121395471	0.750106865054191	458.786780291101	432.767036262192	4
1530.0737904049	22.1982539779294	0.726551371855602	444.379567950805	416.108278068748	4	22.3504363690393	0.731623058705469	447.481556465904	416.108278068748	4


==> data/paper_result_e.txt <==
wavelength	snr_fw	ngmi_fw	datarate_fw	netrate_fw	modfmt_fw	snr_bw	ngmi_bw	datarate_bw	netrate_bw	modfmt_bw
1463.83036132813	16.4019602009303	0.669004419496558	327.345766765293	298.640363392099	3	16.1690960786977	0.659004969330161	322.453007335671	293.933531577767	3
1463.59214646054	16.3255666289864	0.666007447058404	325.879339620491	298.640363392099	3	16.1575494038184	0.659166824988894	322.532203770208	294.582749759055	2
1463.35400911162	15.7857374064989	0.64250906908425	314.381516390148	289.591884990409	2	15.6856382726093	0.638481593138473	312.410860945762	285.209662266721	2
1463.11594924353	16.5680175822562	0.675876160543838	330.708129219979	300.425713390639	3	16.465409907355	0.671326421954949	328.48192917771	299.451886118708	3
1462.87796681848	16.9837584808001	0.693249299649716	339.208855636725	310.48859520059	3	16.8939270659434	0.689195994526845	337.225561902464	308.378636111407	3
1462.64006179867	17.0742780090007	0.696510747847765	340.804691523667	314.546208833635	3	16.7197382047685	0.681788507240794	333.601057288158	305.294849750293	3
1462.40223414634	17.3041007064292	0.706758931353909	345.819156884441	315.844645196209	3	16.8620258834837	0.689177915476762	337.216715771797	303.347195206431	3
1462.16448382377	17.2084938092102	0.703346388813752	344.149390105818	310.840255048787	2	17.276089282287	0.704697727317601	344.810603882306	315.520036105566	3
1461.92681079324	17.5603124458923	0.717506489132188	351.077967498028	321.95811640333	3	17.3006223724128	0.705893651588712	345.395773032331	319.902258829254	3
1461.68921501706	17.5780575460314	0.717168893614016	350.912781050028	325.096004279551	3	17.22870582425	0.703430485361256	344.190538785891	313.572381561705	3
1461.45169645759	17.2839350764994	0.705941977765502	345.419419168194	313.572381561704	3	17.2443386196675	0.703718063872589	344.331251770072	314.546208833635	3
1461.21425507717	17.0433026344377	0.695411627533743	340.266888825395	311.205440275761	2	17.0957756317248	0.697087192698736	341.086747630084	318.495619436466	3
1460.97689083821	17.9081288978221	0.730669460367479	357.518646791549	333.860449726928	3	17.9916448464775	0.733281725982695	358.796835792828	336.457322452077	3
1460.7396037031	17.4988391286787	0.715124695484755	349.912549086618	325.52881640041	3	17.9709938372965	0.732289502196899	358.311337870096	338.242672450617	3
1460.5023936343	17.8547046247304	0.729181654217006	356.790659007117	325.52881640041	3	17.7007002753464	0.721944594847319	353.249545257406	329.802836093884	3
1460.26526059425	17.5405789834791	0.716191819941016	350.434696120612	319.902258829254	3	17.128181492821	0.698370883418085	341.714861153057	318.549720951573	3
1460.02820454545	18.1645272756352	0.740877047106776	362.513248038747	336.457322452077	3	17.8061205568533	0.727011632620561	355.72886126306	329.911039124098	3
1459.79122545041	18.3567165352937	0.748307136025378	366.148811696195	338.242672450617	3	17.9968500188889	0.733776988864046	359.039169330428	336.457322452077	3
1459.55432327166	18.3310951549668	0.748398057412305	366.193299789625	335.03264922092	3	18.2874059529426	0.744967814385038	364.514872112275	341.506797195422	3
1459.31749797177	18.7075211076857	0.761570510825129	372.638618739603	344.734854263488	3	18.070745123055	0.73674486762227	360.491360854824	335.645799725468	3
1459.0807495133	18.156243152795	0.742431913232365	363.274048459888	328.522433569679	3	18.1565536330166	0.741054795968412	362.600221062703	336.00647649285	3
1458.84407785888	17.7405845220263	0.72689756623516	355.673048255996	317.467690649427	3	17.8518372466846	0.730810329165493	357.587574295397	326.178034581697	3
1458.60748297113	18.8689283791958	0.768085468451275	375.826406050753	346.249696686493	3	18.6481296331466	0.759072620549823	371.416393917709	346.213629009754	3
1458.37096481271	18.3200949909779	0.746473164007335	365.251443967408	338.080367905295	3	17.7549740025987	0.725911213632612	355.190423119939	323.310654281012	3
1458.1345233463	18.7525509389167	0.762801769806028	373.241077263708	347.65633607928	3	18.6983060463248	0.760830315928388	372.276439269681	350.577817895072	3
1457.89815853461	18.7023987087136	0.760547437794035	372.138026193336	351.281137591468	3	18.5250870240941	0.754609209447467	369.23243416033	342.985571941688	3
1457.66187034036	18.4634839653101	0.752680580584304	368.288750567787	346.195595171385	3	18.0661312541524	0.738228753701224	361.217430537105	333.517806797916	3
1457.4256587263	18.3957241208036	0.749467237495163	366.716452647563	342.985571941688	3	18.7259387390523	0.762347575897577	373.01883889145	345.87098608074	3
1457.18952365522	18.874059647638	0.768498288092337	376.028399876206	345.87098608074	3	18.5121857566459	0.754506019942674	369.181943241909	341.813372447696	3
1456.95346508991	18.6873953817687	0.762425666593701	373.057048891347	340.352631539799	3	17.0520802738992	0.700394681305115	342.705111219875	323.770517159424	2
1456.7174829932	19.0164893050057	0.773519758089079	378.485419439111	352.363167893613	3	18.8716678702771	0.767907583141217	375.739366262195	350.902426985716	3
1456.48157732794	19.1406505243961	0.777599535128876	380.481665957675	357.069999707945	3	18.6320373061312	0.760281624902711	372.00796318898	341.055951236194	3
1456.24574805699	18.7457779594032	0.76417213918137	373.911602899788	341.164154266409	3	18.7189659888983	0.762032553489326	372.864697530389	346.213629009754	3
1456.00999514327	18.8064655291909	0.765668312698403	374.643684860495	347.65633607928	3	18.4889862221713	0.753766582910933	368.820134597487	339.721447196882	3
1455.77431854969	19.2866853965858	0.782889407643107	383.070015636388	360.316090614381	3	18.3659289488475	0.749617706670268	366.790077643249	334.671972453537	3
1455.5387182392	19.2847725036879	0.783222171193531	383.232837788814	359.829176978415	3	19.0982633607932	0.776440514090636	379.914553664537	353.823908801508	3
1455.30319417476	17.3220708896746	0.707112568099241	345.992192350551	317.575893679642	3	17.2023041806957	0.701658409831959	343.323457185234	321.57940579758	3
1455.06774631937	18.8224371129228	0.766363305074846	374.983746608568	348.035046685031	3	18.5692966219557	0.756026735115373	369.926033504591	346.249696686493	3
1454.83237463604	18.9656232430898	0.772438041089923	377.956132232341	349.45971991619	3	18.7438919146368	0.762912958245554	373.295482083663	350.577817895073	3
1454.59707908782	18.9051980267352	0.769079736358872	376.312904168101	350.938494662455	3	18.5787360868003	0.757178063866804	370.489381939896	342.985571941688	3
1454.36185963777	18.7347181773201	0.762402411497447	373.045670106555	350.902426985716	3	18.615323736847	0.758457725403044	371.115523972105	344.734854263488	3
1454.12671624899	18.8981811758592	0.769069227277477	376.30776204466	352.381201731982	3	19.1795085955576	0.779369644948531	381.347785731008	360.316090614381	3
1453.89164888458	18.9477229995713	0.770907046681192	377.207012310209	352.381201731982	3	18.7796356794634	0.764115168813822	373.883727136781	354.148517892153	3
1453.65665750768	19.0341920946789	0.773648521785139	378.548423882115	357.069999707945	3	19.0641397141818	0.775042863594669	379.230679298481	357.069999707945	3
1453.42174208145	18.8413811137165	0.767398025846879	375.490038427633	350.902426985716	3	18.1983081743182	0.741645014312595	362.889016578555	340.028022449156	3
1453.18690256907	18.9248446012928	0.770164249975058	376.843559767544	351.082765369408	3	18.2487831197353	0.745017423992201	364.539146234272	336.132713361434	3
1452.95213893376	18.1765317314789	0.741407298694009	362.772701649729	332.742351748045	3	17.5567013510901	0.716198906114846	350.438163405637	324.609090643587	2
1452.71745113875	19.1600015110641	0.778308175703876	380.828405808151	360.316090614381	3	18.5893530470174	0.75781774463872	370.802379562431	343.292147193962	3
1452.48283914729	18.6492387171606	0.759882638632325	371.812738071175	344.410245172845	3	18.5912497960605	0.756935554086641	370.370721214164	346.249696686493	3
1452.24830292265	18.4389172874471	0.750874775915255	367.40516520304	346.213629009754	3	17.6691637532495	0.720624491748202	352.603615053366	328.125689125558	3
1452.01384242816	18.9454306508789	0.770673790133342	377.092879217386	355.122345164083	3	18.7902506873061	0.764638091496944	374.13959469412	353.823908801508	3
1451.77945762712	18.9976376195482	0.772265066081161	377.871495068184	359.234060312236	3	18.4442064819274	0.751375327583279	367.650086559013	343.292147193962	3
1451.54514848289	18.4727521025672	0.752736393273163	368.316059875315	344.410245172845	3	18.5396190768693	0.754647318135497	369.251080849858	344.428279011214	3
1451.31091495885	18.4987763500134	0.753586616382426	368.732076462818	345.384072444775	3	18.6186347491232	0.758076293844418	370.928888424734	352.363167893613	3
1451.07675701839	18.1210561081134	0.738679630940845	361.438046053863	336.457322452077	3	17.64571138834	0.71974669612177	352.174107154728	324.122177007621	3
1450.84267462494	18.5048218935653	0.754185549166386	369.025135978858	341.506797195422	3	18.7580853220008	0.763409064019048	373.538228050787	357.069999707945	3
1450.60866774194	16.088894212845	0.655305254121377	320.642726152859	297.382503165855	2	15.8902722893266	0.836964599313017	307.146870633194	291.296082716288	2
1450.37473633285	18.3136031152952	0.746240003461518	365.137357848653	342.624895174305	3	18.0103935794113	0.735069445689238	359.671572133942	331.26357700178	3
1450.14088036117	18.7198135231571	0.761738261055808	372.720699404972	349.820396683571	3	17.9054378976867	0.730375664062395	357.374891423187	332.075099728388	3
1449.90709979042	17.929717598483	0.732003780898707	358.171533625591	329.568396195086	3	18.2922735037994	0.745539747856871	364.794720788038	339.721447196882	3
1449.67339458414	18.7093912141977	0.761244272657102	372.478989475359	349.117076987177	3	18.3868941888344	0.749206823497186	366.589031337091	341.506797195422	3
1449.43976470588	18.4044296106841	0.749878955012799	366.917907200887	345.077497192501	3	18.4088640753069	0.749785402881124	366.872131876564	344.770921940227	3
1449.20621011924	18.0797999113432	0.73752930386455	360.875187741052	333.860449726928	3	18.1893946629129	0.741389038978819	362.763767119111	340.028022449156	3
1448.97273078782	18.5559240640591	0.755690111557366	369.761322639466	346.249696686493	3	17.7364909912578	0.723598993655165	354.059047303294	325.582917915517	3
1448.73932667526	17.7233822708836	0.725002924824536	354.745994820724	319.415345193289	2	17.4327171137686	0.71195180685508	348.360045648564	315.655289893334	2
1448.50599774521	18.6996412867707	0.761128226812604	372.422207913324	347.65633607928	3	17.7944354527821	0.726024690440206	355.245947644904	328.666704276631	3
1448.27274396135	17.7019632388571	0.722742596640513	353.64000980631	324.284481552943	3	18.152002661715	0.740351655860765	362.25617260656	336.114679523065	3
1448.03956528739	18.3177064263357	0.746212695637889	365.123996052821	341.164154266409	3	18.0960515193094	0.739153982992571	361.670147863004	331.588186092423	3
1447.80646168706	18.1649119789173	0.742490647794864	363.302787448505	329.261820942811	3	18.3261491763353	0.747896865871304	365.948065341982	335.339224473194	3
1447.57343312409	18.0493881908685	0.737085628534063	360.658096138933	332.922690131736	3	17.3533084331414	0.711844239932444	348.307412847131	314.816716409172	3
1447.34047956228	18.2420140413369	0.743437172575546	363.765924717954	339.378804267869	3	18.0674154734414	0.736871158506725	360.553155344073	331.101272456458	3
1447.10760096541	18.3274648613441	0.746954287096459	365.486858864422	341.200221943148	3	17.9739151522996	0.733066178281954	358.691367689303	324.609090643586	3
1446.8747972973	18.2099502459938	0.742065045731683	363.094539147525	341.813372447696	3	17.73333270775	0.723155326474183	353.841959688751	329.47822700324	3
1446.64206852179	18.2395255146319	0.743600192180717	363.845690674796	335.970408816111	3	18.059478444192	0.736561587161277	360.401681203557	328.937211852167	3
1446.40941460277	17.6116086724105	0.71815286844902	351.394242737658	329.911039124098	3	18.1236637682951	0.738549934283507	361.374585110248	338.242672450617	3
1446.1768355041	17.5488329124645	0.715760901019858	350.223846265888	323.74346640187	3	17.6247663387885	0.718758841791732	351.690747219135	325.90752700616	3
1445.94433118971	15.6584973559243	0.637558975261189	311.959421392197	290.443983853349	2	15.3863203233308	0.625379438253725	305.999939265673	286.06176112966	2
1445.71190162353	15.9876858129889	0.65127882806155	318.672584420657	292.148181579228	2	15.7972049673236	0.83290180550954	305.655918203676	291.296082716288	2
1445.47954676953	17.4781639612763	0.713370758021481	349.054342493295	322.769639129939	3	17.447646629622	0.711512170304741	348.144930233068	326.773151247877	3
1445.24726659168	17.2389733088225	0.706800346054392	345.839421215273	315.357731560244	3	17.7406995283381	0.723615675069412	354.067209566768	325.52881640041	3
1445.01506105398	16.6681538082242	0.680193851030153	332.82078746514	306.268677022224	3	17.208112729789	0.702261576375089	343.618588291687	317.954604285392	3
1444.78293012048	17.7445315532707	0.725945471859819	355.207185768027	324.230380037836	3	18.0383080530197	0.735765487599648	360.012147421973	325.90752700616	3
1444.55087375522	18.4576197712609	0.751995165526738	367.953375029101	340.028022449156	3	17.7407116358707	0.72392990146285	354.220961435515	330.722561850707	3
1444.31889192227	16.5207116847514	0.673687882812743	329.637398697272	303.671804297075	3	16.3234999886714	0.665552754145294	325.656857083834	296.85501339356	3
1444.08698458574	17.6868381863599	0.722352692235566	353.449228471116	323.707398725132	3	18.1726818065564	0.740913908600899	362.531284472747	337.936097198342	3
1443.85515170974	17.8963336600235	0.729680317561199	357.034656400864	333.860449726928	3	17.8536240747173	0.72830576662049	356.362084712948	330.289749729849	3
1443.62339325843	15.5553447011069	0.823471423104372	302.195183488016	289.591884990409	2	15.2323719805937	0.61826885285033	302.520709587675	276.445216819344	2
1443.39170919596	17.9658595558487	0.732436764859006	358.383393909845	334.509667908215	3	17.7021435944765	0.722675352473505	353.607107043984	315.844645196209	3
1443.16009948652	18.195831674112	0.742493994742093	363.304425119312	335.772036594052	3	18.2738357907719	0.745194193272333	364.625639946211	336.457322452077	3
1442.92856409434	14.0483578744391	0.755734063720982	277.337121418674	258.57819145517	2	13.9110731393397	0.748268909323572	274.597580446643	255.021016836867	2
1442.69710298364	18.268278574111	0.744588041262445	364.329048042375	341.164154266409	3	18.0882263023181	0.73768543204491	360.951581704117	334.671972453537	3
1442.46571611868	13.5519065059062	0.732790664372343	268.917418461815	251.003979340153	2	13.303063577222	0.719593151835616	264.074233123839	248.325954342343	2
1442.23440346376	18.0211431987717	0.737031402831776	360.631563348452	324.12217700762	3	17.8849722406154	0.729554400849816	356.973044995565	336.457322452077	3
1442.00316498317	18.5662833048669	0.756492845705769	370.154102743244	343.292147193962	3	18.4069274628829	0.749852103796393	366.904768824268	342.949504264948	3
1441.77200064123	13.2744260922801	0.717647751095818	263.360315534198	247.717312297387	2	13.1748011702454	0.712565557943989	261.495266852546	246.094266844169	2
1441.54091040231	16.4183642773511	0.669493168875361	327.584913227555	297.504231574847	3	15.8472500432735	0.645472745126923	315.831651513863	290.443983853349	2
1441.30989423077	12.8184246293142	0.695202057555357	255.123259228826	238.912290713679	2	12.5729727330386	0.679993415028867	249.54203516938	228.362495267763	2
1441.07895209101	17.985432761691	0.733389825689223	358.849729286935	336.781931542721	3	18.022055102695	0.734602712164107	359.443198091549	335.645799725468	3
1440.84808394745	18.0785723611071	0.737447505469369	360.835163553453	334.671972453537	3	17.6674191140651	0.721008452660441	352.79148822066	329.47822700324	3
1440.61728976454	12.3063752296008	0.666605692721656	244.62904719481	226.049655496927	2	12.2704566392358	0.664562714666083	243.879320961399	228.97113731272	2
1440.38656950673	17.7849331607277	0.725894391247597	355.182191879067	331.263577001779	3	17.4817295313531	0.712895990987773	348.822037632289	323.74346640187	3
1440.15592313851	11.79350064794	0.638311719669596	234.245806030425	214.728913460732	3	11.8083137502015	0.638477241882142	234.30654889774	214.728913460732	3
1439.9253506244	17.2540934878499	0.704589158615652	344.757480907404	316.656167922818	3	17.3635595206548	0.708901559197808	346.867550787401	308.3245345963	2
1439.69485192893	11.7496012536797	0.634464286443284	232.833886008476	216.433111186611	2	11.5332772823184	0.623039425691738	228.641223343726	210.170860812945	2
1439.46442701665	16.7387155364404	0.682624843164594	334.010278836284	311.462422472521	3	16.6436398343926	0.678675080538817	332.077648740584	306.268677022224	3
1439.23407585214	17.4221717113849	0.711499431455251	348.138697077751	319.902258829254	3	17.4968510269251	0.713724069716458	349.227218911341	325.90752700616	3
1439.0037984	11.3831286574488	0.613968623252397	225.312446253677	206.248500967669	2	11.2640571686923	0.607686618085523	223.007093996376	203.286443015546	2
1438.77359462486	17.8268757643273	0.727901618740605	356.164334004922	328.125689125558	3	17.1004194490582	0.698550639554744	341.802816342396	309.907003913187	2
1438.54346449136	11.1100369133681	0.601277654335806	220.655150842098	202.204412713401	2	11.1384836085374	0.603115767900026	221.329696491438	204.206168772369	2
1438.31340796418	18.6551489914427	0.759616658858331	371.682593410655	346.213629009754	3	18.4484470770916	0.752311247129829	368.108034657213	341.200221943148	3
1438.08342500799	11.0441932253053	0.596302339271871	218.829323974921	200.743671805504	2	11.0660243204778	0.596945625374793	219.065395265865	202.204412713401	2
1437.85351558753	15.1248484336551	0.807114081616187	296.192413174793	280.827439543032	2	14.6899540426351	0.595951021718443	291.600531287652	272.306450913638	2
1437.62367966752	10.6834237430378	0.576775851525188	211.66354944781	195.901586203404	2	10.7598051670239	0.583648032257516	214.185482643184	196.469652112031	2
1437.39391721272	18.2827929339715	0.745554503263514	364.80194065051	341.16415426641	3	17.9326437260533	0.732068234080103	358.203070750713	330.289749729849	3
1437.16422818792	10.297635277985	0.555692857917484	203.926572859432	188.435577118602	3	10.1553407786234	0.547186269994029	200.804849595867	190.383231662463	3
1436.93461255792	17.8938890524484	0.731510561187009	357.930199816719	327.205963368735	3	16.6309710162382	0.680644340160877	333.04121307911	303.22546679744	2
1436.70507028754	11.0119088071388	0.595486622825549	218.529974690593	198.606661958768	2	10.9612521979273	0.592521391669011	217.441802656576	199.391133927823	2
1436.47560134164	11.2649569797418	0.608257538193299	223.21660862176	204.868912332433	2	11.1750533189223	0.604660221803108	221.896475759711	202.069158925632	2
1436.24620568508	17.8638356655446	0.72962431376602	357.007253584469	325.096004279551	3	18.0897853801698	0.737600178471381	360.909866887917	338.242672450617	3
1436.01688328277	11.0828696737285	0.598862526815306	219.768854264309	200.743671805504	2	11.1153638135974	0.600370166774987	220.32212365711	197.930393019927	2
1435.78763409962	18.4365219432773	0.751916720738911	367.914991771127	341.506797195422	3	18.6296930698094	0.759009830059643	371.385670352133	346.249696686493	3
1435.55845810056	11.410148996118	0.616278495404099	226.160116517796	209.34581270756	2	11.4233366350162	0.617144526184527	226.477930012296	207.30348051226	2
1435.32935525056	17.5035034055988	0.713771255831839	349.250307211912	330.289749729849	3	16.9825869317952	0.693191305590812	339.180478978624	314.492107318528	3
1435.1003255146	16.0051708610649	0.651922882603097	318.987722141123	296.165219075942	2	16.1298824867338	0.846028649723306	310.473169882967	295.800033848968	2
1434.87136885769	12.9685417704067	0.703023914083659	257.99370172685	239.074595259001	3	12.8887095517679	0.697839879486562	256.091279563404	239.074595259001	3
1434.64248524486	18.0548910458434	0.736831369047976	360.533686248647	332.507911849247	3	17.5218385523682	0.714989084337499	349.846194166252	324.284481552943	3
1434.41367464115	13.5505998926898	0.730457385739238	268.061158554214	251.003979340153	2	13.3658023284474	0.72041469620018	264.375721120905	249.664966841248	2
1434.18493701164	18.0264774673805	0.734746095842524	359.513356133537	339.721447196882	3	18.1996266822496	0.74190351364895	363.015501039646	338.242672450617	3
1433.95627232143	17.514403629326	0.714410170255784	349.562929858203	326.394440642126	3	17.356921687396	0.708290849395166	346.568728742597	319.902258829254	3
1433.72768053563	13.7134226702277	0.550615188206744	269.417578902975	251.003979340153	2	13.5012680608172	0.72894544580988	267.506311170861	251.003979340153	2
1433.49916161938	12.1543960198633	0.659121719669355	241.882600206725	223.980272544075	2	12.071833428503	0.652311365849446	239.383356074527	221.910889591222	2
1433.27071553785	11.5589284564831	0.624107419299576	229.033152577976	209.34581270756	2	11.5078270051194	0.621659968000886	228.13499391268	207.30348051226	2
1433.04234225621	17.3332898669147	0.708964331947796	346.898265672651	312.923163380417	3	17.7343138350463	0.724084665867657	354.296688099321	326.719049732769	3
1432.81404173968	11.8156290200396	0.638915661898176	234.467439019088	219.111136184421	2	11.7656129313203	0.63643236226816	233.556124835872	219.111136184421	2
1432.58581395349	10.9189626520475	0.589001887704178	216.150225175442	197.930393019927	2	10.8025243012708	0.582570925645815	213.790209144885	194.806030522482	2
1432.35765886288	9.84948153225773	0.527839722498536	193.705109026584	179.305946444251	2	9.64621529387362	0.516797567192467	189.652890509709	179.305946444251	2
1432.12957643312	10.1194708902413	0.544070643178752	199.661485793911	188.435577118602	3	10.0423393399314	0.539549748845185	198.002420944385	188.435577118602	3
1431.90156662952	10.6985939325598	0.577137659850844	211.796324830527	195.333520294778	2	10.5870091633851	0.571378139591969	209.68271258777	193.061256660273	1
1431.67362941738	10.7458430410192	0.579098685916367	212.515976557434	194.237964613856	2	10.527049541994	0.567927557755031	208.416427951659	193.061256660273	1
1431.44576476206	9.67539139505181	0.518353726090439	190.22396524347	179.305946444251	2	9.61231203404532	0.514709648705387	188.886672165504	179.305946444251	2
1431.2179726289	7.86616916440982	0.636961446686648	155.833524479911	143.378031953435	1	7.87748466916537	0.637499545937667	155.965171227516	145.181415790344	1
1430.99025298329	6.01188041111563	0.31692053581903	116.302590212427	113.329148770942	2	5.95430415532686	0.315013835065727	115.602874632949	108.581740820279	2
1430.76260579065	17.8026622794043	0.727478875506156	355.957484536978	323.707398725132	3	18.1784392953714	0.741450522962299	362.79385140724	338.242672450617	3
1430.53503101638	18.3369373520109	0.747670667507927	365.837385838913	338.242672450617	3	18.0007418202375	0.734232956833734	359.262275755898	334.329329524525	3
1430.30752862595	18.1596575341617	0.740600964350198	362.37815996009	336.457322452077	3	17.9469231618746	0.732478906660723	358.404014013381	332.165268920235	3
1430.08009858483	17.8699844961666	0.729838369098526	357.111991467968	328.666704276631	3	18.0453830572015	0.73639666829101	360.320985930898	332.886622454997	3
1429.85274085851	16.5535613355147	0.676614115295806	331.069212580689	304.321022478362	2	16.3496150496191	0.667120312332771	326.423867766985	300.222832708987	2
1429.62545541249	17.9591307672226	0.732784754733049	358.553666345759	333.517806797916	3	17.6122576757063	0.719141980383252	351.878218022561	325.961628521268	3
1429.39824221233	17.7633782218637	0.726131110780716	355.298019420439	322.733571453201	3	18.2081364848261	0.742700767949726	363.405599838381	334.671972453537	3
1429.17110122358	17.4981111114989	0.716166163799291	350.422142497436	322.445030039296	3	17.3656662741025	0.710373545150056	347.58779770381	314.316277394429	2
1428.94403241182	17.3195428589265	0.706698481408746	345.789578554203	318.549720951573	3	17.1938024679339	0.701682732964911	343.335358563422	316.81847246814	3
1428.71703574265	17.8112798476915	0.727835146133607	356.131808769105	322.499131554403	3	17.8323661585041	0.727763684709077	356.09684249067	330.379918921695	3
1428.4901111817	17.3481926184012	0.708024604739189	346.438454474568	320.713781555863	3	17.0811100494703	0.696801930042081	340.947167800189	316.602066407711	3
1428.26325869462	16.6198650310857	0.679218921451759	332.343751647317	300.425713390639	3	16.0514893776005	0.655571695662155	320.773096757181	292.148181579228	2
1428.03647824706	17.7325410422148	0.726288936827597	355.375244154426	318.549720951573	3	17.583227857375	0.719561679635459	352.08357806133	316.81847246814	3
1427.80976980473	17.2634502104982	0.705747211386713	345.324119424654	314.546208833635	3	17.1994709256967	0.702339873737842	343.656899414154	312.382148229345	3
1427.58313333333	18.2371606218648	0.744434455273501	364.253897980806	334.671972453537	3	18.327330642305	0.747567276987004	365.786796562727	336.457322452077	3
1427.3565687986	17.1401422792002	0.700940094984691	342.971983685799	308.378636111407	3	17.1093584650103	0.698481184845205	341.768831955317	314.546208833635	3
1427.1300761663	17.7083522755925	0.723369807016574	353.946905628657	322.499131554403	3	17.4756193855344	0.713647081150232	349.189548186741	320.136698728052	3
1426.90365540219	17.9725769319832	0.73351947361311	358.913166385133	329.911039124098	3	18.1155572867979	0.738293738763382	361.249227912997	341.506797195422	3
1426.67730647208	17.5149376453697	0.715885558699489	350.284841623367	320.713781555863	3	17.6101532514214	0.718307624629467	351.46996537726	327.31416639895	3
1426.45102934179	17.706326429421	0.722153875049444	353.351946656017	330.379918921695	3	17.7022753099604	0.722262154769591	353.404928231302	330.289749729849	3
1426.22482397716	17.9054335378933	0.731572124264615	357.960322805829	327.31416639895	3	17.9932430884273	0.733954074945129	359.125818053973	333.048927000319	3
1425.99869034406	17.3250434361018	0.708345894971795	346.595662699928	314.546208833635	3	17.451733306539	0.713391404422101	349.064444835888	316.81847246814	3
1425.77262840837	17.2956142291512	0.70746206450308	346.163201935783	316.372134968505	2	17.5699756004025	0.717133593853336	350.895508776647	328.937211852167	3
1425.546638136	17.5137285279124	0.715277534715761	349.987333757402	319.902258829254	3	17.6622077810717	0.721026503871509	352.800320729618	325.52881640041	3
1425.32071949287	17.2462862964078	0.704759777567439	344.840965246176	311.462422472521	3	16.8013897478796	0.685814198092724	335.570839281044	305.94406793158	2
1425.09487244494	18.014125680116	0.735388289594662	359.827583364448	332.886622454997	3	18.0552475698803	0.736994808110766	360.613657447295	333.860449726928	3
1424.86909695817	17.6921415371936	0.722281443547518	353.414366285246	326.773151247877	3	18.0281354497741	0.735767819264983	360.013288312459	332.543979525985	3
1424.64339299857	18.0858245313596	0.738018542662482	361.114573677487	333.860449726928	3	17.9995365379319	0.73532408280323	359.796166798637	328.558501246417	3
1424.41776053215	17.8128543410615	0.727870510956657	356.149112877689	325.52881640041	3	17.8858310061787	0.730356227660318	357.365381136326	328.558501246417	3
1424.19219952494	17.350265474742	0.708817043370553	346.826196952553	316.656167922818	3	17.3268214430442	0.707201562049887	346.035737343921	320.659680040757	3
1423.966709943	15.1201788628139	0.61476563687346	300.806576038369	275.593117956405	2	14.9936542171781	0.608703654303462	297.840430711576	280.827439543032	2
1423.74129175241	16.8936068489529	0.689639834704452	337.442734164748	306.430981567545	3	16.7639479892893	0.683974237162012	334.67054116024	308.378636111407	3
1423.51594491928	16.9307521067566	0.691868834096962	338.533389912298	306.430981567545	3	16.6407428190146	0.679683792370779	332.571214311238	301.886454298535	3
1423.29066940972	17.5252681988685	0.71674795166571	350.70681295652	315.465934590459	3	17.3980936584723	0.712162703853151	348.463238150033	314.546208833635	3
1423.06546518987	18.0359823135935	0.737303576353633	360.764738627432	329.911039124098	3	17.8717446171475	0.731949769270162	358.145105582002	321.687608827794	3
1422.84033222591	17.5206277161776	0.716517159210775	350.593885551376	314.942953277755	3	17.4340028778478	0.712456492825227	348.606989930334	318.928431557323	3
1422.61527048402	17.4706577196524	0.715043939807208	349.873035103725	314.888851762648	3	17.4929274618515	0.714220299771613	349.470025689836	319.902258829254	3
1422.39027993041	17.7022872721519	0.723633003120722	354.075688231598	320.713781555863	3	17.4483353160514	0.713640943337217	349.186544937362	318.495619436466	3
1422.16536053131	17.6193057473818	0.719708076510479	352.155210468993	322.931943675261	3	17.9670890751993	0.73312409721592	358.719707588558	332.886622454997	3
1421.94051225296	17.5679537373654	0.718925829105833	351.772454587251	317.575893679642	3	17.5624767131354	0.719925356082982	352.2615259823	318.116908830714	3
1421.71573506165	17.7976493274115	0.726603706780477	355.529261988355	330.289749729849	3	17.5554381783855	0.717240768526073	350.947949649088	321.57940579758	3
1421.49102892366	17.0716186068461	0.698179196624283	341.621068259218	306.755590658189	3	17.0958920077106	0.698873125763615	341.960609762347	308.378636111407	3
1421.26639380531	17.0500137585694	0.697999892599374	341.533334289445	306.701489143082	3	17.1525790113545	0.701184854509869	343.091745218171	311.205440275761	2
1421.04182967293	17.6506950582418	0.721225562247237	352.897720559477	324.122177007621	3	17.9060227692407	0.731236849701931	357.796272007957	329.568396195086	3
1420.81733649289	17.3040010960977	0.706836133352267	345.856932041991	314.546208833635	3	17.2806182503895	0.705398902156172	345.153690726696	315.520036105566	3
1420.59291423156	17.5233803077471	0.717250013367389	350.952473176259	318.495619436466	3	17.214152497015	0.702348748907608	343.661242059983	320.605578525649	3
1420.36856285534	17.3939064723292	0.714627579433699	349.669308787807	309.622970958874	2	17.5668468780976	0.718880580626747	351.750314377635	316.656167922818	3
1420.14428233065	17.2586908101405	0.706569791053401	345.726609997019	309.622970958874	2	17.7589316949172	0.725366636474942	354.923959966565	325.961628521268	3
1419.92007262393	15.5589107221088	0.637168737874183	311.768477127933	285.209662266721	2	15.5470198421486	0.637143569251018	311.756162048976	275.241458108207	2
1419.69593370166	15.7530681400618	0.643018361628492	314.630714681735	280.827439543032	2	15.4947550222738	0.632015442989759	309.246955272249	280.827439543032	2
1419.4718655303	17.069814781788	0.699694993728085	342.36275209679	311.38127019986	2	17.2256384834555	0.703818969368134	344.380625116267	312.787909592649	2
1419.24786807638	17.0740691577045	0.696732108497939	340.913003919895	314.546208833635	3	16.6381140079973	0.680036633160591	332.743860314046	305.619458840936	2
1419.02394130641	15.2032223105036	0.809059122665341	296.906198766192	276.445216819344	2	15.2055407356581	0.618136763170116	302.456077731156	276.445216819344	2
1418.80008518694	15.8926653335549	0.64732228496667	316.736636622124	292.112113902489	3	15.3343571897857	0.625820831311543	306.215914145279	280.827439543032	2
1418.57629968454	17.358961453603	0.709029087263573	346.929950632985	315.520036105566	3	17.5107969833254	0.715054969613681	349.878432019429	323.74346640187	3
1418.35258476581	17.8733424385859	0.730110400285161	357.24509710192	328.937211852167	3	17.7398240134065	0.724350084168868	354.42655802961	326.881354278091	3
1418.12894039735	17.526097367391	0.715322647960255	350.009407796347	323.74346640187	3	16.9762022633581	0.695251700068765	340.188635861552	312.787909592649	2
1417.9053665458	17.516364929348	0.715105625470116	349.903218074173	323.74346640187	3	17.5832817015704	0.718385091693358	351.50787023213	321.57940579758	3
1417.68186317781	14.0111648736963	0.564596764048439	276.258803760549	253.452072898757	2	13.7702329584569	0.74263893861638	272.531509927185	252.342991839058	2
1417.45843026005	17.7478330331127	0.725232260941333	354.858209635473	322.931943675261	3	17.4777714430255	0.714992712001605	349.847969192625	317.972638123762	3
1417.23506775922	17.6824444780145	0.722089041038996	353.320223190157	324.284481552942	3	17.7756156349971	0.725430087636613	354.955006800583	330.289749729849	3
1417.01177564204	17.2363430504006	0.703437920124473	344.194176636696	318.928431557323	3	16.8608369667495	0.687791535255498	336.538355983234	312.787909592649	2
1416.78855387524	17.5759935268771	0.717433407878331	351.042208632491	323.74346640187	3	17.6400951384682	0.720420354007566	352.503729875799	325.096004279551	3
1416.56540242558	17.4118818229051	0.711088850544475	347.9377986694	321.200695191828	3	17.532427219742	0.715395999467928	350.045298897845	325.853425491054	3
1416.34232125984	17.4855626317468	0.714624648145333	349.667874500066	319.739954283933	3	17.6140711045408	0.718629745306283	351.627579941335	331.263577001779	3
1416.11931034483	17.6189029969534	0.719337836534521	351.974050994877	325.961628521268	3	17.3672188551107	0.709598958711342	347.208790354505	315.465934590459	3
1415.89636964736	17.1177890254345	0.700000224617796	342.512102439958	310.488595200591	3	16.9184097114266	0.691170344255394	338.191616844584	308.3245345963	2
1415.67349913427	17.293800960562	0.706742026796379	345.810885436323	314.492107318528	3	17.0241239164021	0.695419745607406	340.270861021946	311.029610351663	2
1415.45069877243	16.9101265382599	0.690144617826533	337.689725983236	311.462422472521	3	16.8272365394188	0.686712049150439	336.010160359296	303.347195206431	3
1415.22796852872	15.9276338600883	0.650553186620918	318.317525998234	286.9138599926	2	16.1025028340657	0.65675483012736	321.352007818771	292.148181579228	3
1415.00530837004	15.9804736011269	0.655823326407508	320.896220397144	294.095836123089	2	16.6803726185403	0.681278679824327	333.351597282069	303.347195206431	3
1414.78271826333	14.7397202124402	0.789372279844581	289.681577593436	265.367931601132	2	14.4115359292514	0.583884947950448	285.696567047172	267.802499780959	2
1414.56019817553	15.2135484373386	0.618808881467321	302.784947127148	268.541887154091	3	14.8684584637213	0.60394336705326	295.511208610004	276.445216819344	2
1414.3377480736	11.2882071927813	0.612145948980849	224.643566471725	203.543425212305	2	11.1684938561162	0.60578101555564	222.307781439782	199.269405518832	2
1414.11536792453	10.2277792041164	0.551542871264588	202.403622647855	184.296811212896	1	10.1606390691737	0.546985715371095	200.731250634961	190.383231662463	3
1413.89305769533	15.7621738578416	0.641971613255075	314.118537723077	294.582749759055	2	16.02221400341	0.841587736780048	308.843456374898	292.513366806202	2
1413.67081735303	14.9583562492416	0.798363273796224	292.981066793333	276.445216819344	2	15.1987992044882	0.807871214960213	296.470263800089	276.445216819344	2
1413.44864686469	15.4436562923721	0.628590215671551	307.57098179562	277.504704823528	3	15.1400454465309	0.614289049521396	300.57338049041	277.504704823528	3
1413.22654619736	15.4568611531512	0.630089013107182	308.304347647166	280.827439543032	2	15.7501649537773	0.641445581996766	313.861149131051	289.591884990409	2
1413.00451531815	15.5771893817761	0.63656794112462	311.474505568217	289.591884990409	2	15.8071411635412	0.644093631016397	315.156847053966	291.296082716288	2
1412.78255419416	15.7871733444968	0.644359313581035	315.286846289103	289.591884990409	2	15.9938434021813	0.65141679664537	318.740092841444	292.148181579228	3
1412.56066279252	14.9904848510774	0.61059235725506	298.764578441942	276.445216819344	2	15.0906336947634	0.613286168881583	300.082668138672	276.445216819344	2
1412.3388410804	11.0033437900414	0.595875178211482	218.672565632857	193.061256660273	1	11.0996105858361	0.599647747151804	220.057012173629	198.606661958768	2
1412.11708902496	14.9199231093481	0.608464589454832	297.723455600649	272.306450913638	2	14.9359261546358	0.606795625283514	296.906826680955	270.237067960786	2
1411.89540659341	14.7074299180374	0.598279527581657	292.739875834561	262.365297512679	2	14.8012135726498	0.601716861085541	294.421772902301	270.237067960786	2
1411.67379375294	14.3434772082505	0.585415615394548	286.445526984579	255.021016836867	2	14.5498864712365	0.781878218267391	286.931428347392	259.687272514869	2
1411.45225047081	14.2237108936947	0.578900274187548	283.257551986226	255.021016836867	2	14.3211012998342	0.580051635978343	283.820916587787	258.321209258411	2
1411.23077671426	13.6982853484845	0.742083328212339	272.327613613013	244.471221390951	2	13.7376914986893	0.741423535051667	272.085484609311	248.325954342343	2
1411.00937245058	13.9125929222046	0.753427031343569	276.490493286788	247.717312297387	2	14.1441641320225	0.76245439852878	279.803330631724	257.469110395471	2
1410.78803764706	14.1450855104291	0.573901376372764	280.811577056205	256.360029335772	2	14.4314521268063	0.776087726901887	284.806450416661	259.687272514869	2
1410.56677227102	12.9826187256183	0.705290971340172	258.825659903404	229.701507766668	2	13.0150799684535	0.704526992861876	258.545297270346	239.074595259001	3
1410.34557628979	13.4586110634123	0.730187450007249	267.962098312693	241.184554348185	2	13.4203997786818	0.728697646018264	267.415374313316	243.45681798269	2
1410.12444967074	13.5406690859302	0.544822072020588	266.582990663117	239.074595259001	3	13.5474863721061	0.731795560158001	268.552237968351	244.471221390951	2
1409.90339238125	10.7483379850446	0.581992259786369	213.577852005746	190.383231662463	3	10.6890147308841	0.578374313387778	212.250148402323	190.383231662463	3
1409.68240438871	10.3593052758575	0.560573829422688	205.717777797734	180.401502125173	2	10.3403361046397	0.557636668593624	204.639906932068	190.383231662463	3
1409.46148566055	7.27774485512756	0.594276619856612	145.390620845256	130.979768074687	1	7.36561059177467	0.600322513551313	146.869757342413	139.865941931055	2
1409.24063616421	8.04520028182585	0.650732959615026	159.202744717985	142.787423746847	2	8.09649114279896	0.654554000010106	160.137567688893	144.288740791074	1
1409.01985586715	9.6467303986084	0.522169083637492	191.624114224545	168.228661226038	1	9.73495246514022	0.525367852416173	192.797989226018	167.164664762262	1
1408.79914473684	11.3607519268138	0.617418770145033	226.578571275174	196.469652112031	2	11.5592185598694	0.626814042939257	230.026421566405	202.069158925632	2
1408.5785027408	10.8022457122523	0.587907121958132	215.748471178618	190.383231662463	3	10.9069637404497	0.593983416384623	217.978332297803	193.588746432569	2
1408.35792984654	11.0965272237014	0.601134382559255	220.602573376033	190.383231662463	3	11.2512664598116	0.60999459303045	223.854068028989	196.469652112031	2
1408.13742602161	11.4149297223006	0.622916719938026	228.596193137798	196.469652112031	2	11.5711223924349	0.631189367019922	231.632065461601	206.086196422347	2
1407.91699123356	10.9198819378388	0.594687310264504	218.236645257086	190.383231662463	3	11.1750138197528	0.607550692138281	222.957212281704	196.469652112031	2
1407.69662544999	10.7788975090798	0.58671512252568	215.311034642145	190.383231662463	3	10.8491393875979	0.590385522535323	216.657987521465	190.383231662463	3
1407.4763286385	7.70733951058226	0.626336908076791	153.234215987758	142.787423746847	2	7.74334836447077	0.629404676528684	153.984749905679	142.787423746847	2
1407.2561007667	6.36270185273869	0.525787706202072	128.634710643617	119.5372976295	1	6.4158550102176	0.53039808207444	129.762645662456	119.5372976295	1
1407.03594180225	7.78294592262918	0.632694716135782	154.789662778067	142.787423746847	2	7.99269204990839	0.647243898958395	158.349141062575	142.787423746847	2
1406.81585171281	6.46013736187389	0.53399223020295	130.641959117426	119.5372976295	1	6.4373171688121	0.532274785100526	130.221783728784	119.5372976295	1
1406.59583046606	8.76938481700563	0.471653042683619	173.08588225094	156.299277144887	3	8.78467991638492	0.471478801564495	173.021939744269	156.299277144887	3
1406.37587802971	8.46598220359295	0.455630126932189	167.205838536414	156.299277144887	3	8.90971570232769	0.710531782847022	173.832611929678	156.894393811067	1
1406.15599437148	8.1551714294496	0.659706396834539	161.39810890508	142.787423746847	2	8.26361955196787	0.667529527705439	163.312049006826	143.396065791804	1
1405.93617945912	7.11095459618421	0.585151359208396	143.158112840248	121.728408991345	3	7.31408589259309	0.599385287032036	146.640463540575	123.189149899241	1
1405.71643326039	6.21654111516872	0.518950589012753	126.962000192402	107.364456730366	1	6.41547435674275	0.530720390430972	129.841498860604	119.5372976295	1
1405.49675574308	4.72847961423115	0.404624379525433	98.9919303278723	91.2963067435085	2	4.92914924613057	0.418883153947365	102.480359783834	94.2177885593009	1
1405.277146875	1.85140702881173	0.199646499770536	48.8438003134366	0	1	0.352799984738097	0.138710911444931	33.9358219037052	0	1
1405.05760662396	-2.93944956225555	6.89599932515069e-05	0.0337423209909902	0	1	-2.93016875321635	9.39432540304394e-05	0.0344750262032975	0	1


==> data/paper_result_l.txt <==
wavelength	snr_fw	ngmi_fw	datarate_fw	netrate_fw	modfmt_fw	snr_bw	ngmi_bw	datarate_bw	netrate_bw	modfmt_bw
1617.87618996222	20.4300850085485	0.667520598571211	408.274661203573	382.835846277779	4	20.5023102569197	0.67011563565121	409.861859991019	386.122513320547	3
1617.58520503597	20.4495065348887	0.668057730063584	408.603186163761	386.122513320547	3	20.6472999321032	0.674980791597332	412.837528307259	386.122513320547	3
1617.29432476173	20.8834870692231	0.682944192716332	417.708171851214	394.400045131958	4	21.1052426505418	0.690516935232796	422.339877437392	394.400045131958	4
1617.00354908306	21.0040952633071	0.686902240322026	420.12902680116	394.400045131958	4	21.1403349273928	0.691517247532709	422.951697007033	394.400045131958	4
1616.71287794356	20.7850039907761	0.679665121687782	415.702598366127	388.606674555888	4	21.0910086781825	0.690151690972132	422.116483616889	393.182761042044	4
1616.42231128684	20.5272295704606	0.670824296907921	410.29529745364	386.122513320547	3	20.6685958195885	0.675856545379406	413.373164330236	388.394776955052	3
1616.1318490566	20.8751102240336	0.68275018880277	417.589513517297	390.01782240827	3	20.7298590743972	0.678056599612082	414.7187803283	389.530908772304	3
1615.84149119655	20.5170807965659	0.670446129451769	410.063999437715	386.122513320547	3	20.7885422750931	0.679647266621917	415.691677697937	386.690579229172	4
1615.55123765044	21.0571926884388	0.688831488210142	421.309009905178	395.820209903523	4	21.4219719416737	0.700993622052077	428.747718290293	403.462048912424	4
1615.26108836207	20.5483896159704	0.671408154403264	410.652401371651	386.122513320547	3	20.6911847246977	0.676483550680614	413.756658678532	382.551813323468	3
1614.97104327527	20.8997883388005	0.68351857077778	418.059477876739	390.01782240827	3	21.1681870935324	0.692605000849509	423.616997999752	390.545312180565	4
1614.68110233393	20.0587381947628	0.654866685587289	400.535166650943	374.436586057377	3	20.2134314542528	0.660150545013988	403.766925973278	380.279549688962	3
1614.39126548196	21.2570229915753	0.695544045067278	425.414601376847	396.969867099553	4	21.3010027912365	0.696862041115917	426.220725399652	398.187151189467	4
1614.10153266332	20.612376297212	0.673778048890413	412.101896519665	388.394776955052	3	20.8910535278613	0.683370177653446	417.968716404072	388.394776955052	3
1613.811903822	21.8095424598623	0.713716027310912	436.529104674269	413.876590570573	4	21.9912675617706	0.71956861581496	440.10871494213	416.108278068748	4
1613.52237890205	20.3839085126441	0.665839522439385	407.246467033015	386.122513320547	3	20.6836939484624	0.676156879027574	413.556856966412	388.394776955052	3
1613.23295784753	21.2358395172339	0.69508571700938	425.134274847659	394.805806495262	4	21.3218762182372	0.697602773567618	426.673778521021	396.510004221141	3
1612.94364060258	19.346960890158	0.630008227522891	385.331023788523	363.075267884851	3	19.6078863015412	0.639172685132672	390.936267782126	368.593622425792	3
1612.65442711135	15.7155379403817	0.637691400808502	312.024217589443	298.843244073752	4	16.1165341749328	0.515805480569139	315.481362338582	298.843244073752	4
1612.36531731804	21.1671847961933	0.694084476130571	424.521887332647	392.127781497453	3	21.4828172816714	0.703499370955268	430.280305878903	398.660539446655	4
1612.07631116688	18.6493218407023	0.605791168977915	370.519179189329	347.692403756019	3	18.8894871370539	0.767812094273598	375.692643287463	360.316090614381	3
1611.78740860215	21.675058000674	0.709405399131758	433.892601376565	407.452035651585	4	21.8853062659684	0.716361197067317	438.146966038299	411.84778375405	4
1611.49860956818	16.7393435545949	0.682091259110364	333.749194639715	313.969126005824	3	17.045648016662	0.695329048456699	340.226482647938	317.629995194749	3
1611.20991400932	21.0276713316544	0.687877554805532	420.725556992397	394.400045131958	3	21.4030581948132	0.702026052783839	429.379182410095	404.54407921457	4
1610.92132186996	16.1318127293735	0.656963545826759	321.454133004592	298.843244073752	4	16.7082009838549	0.53672224802723	328.274654659006	305.619458840936	2
1610.63283309456	15.9720898247205	0.64907071399674	317.5921479234	298.843244073752	4	16.2155767383873	0.659636177853741	322.761859462979	298.843244073752	4
1610.34444762757	20.9539707579019	0.687242235976998	420.33697785337	387.258645137799	3	21.0413084690522	0.689900528997718	421.962865780629	384.06665574647	3
1610.05616541353	15.3798163978038	0.622996825458502	304.834120042918	289.591884990409	2	15.8596894122021	0.643731377642967	314.979595447201	298.843244073752	4
1609.76798639699	21.4999968696016	0.703709734214815	430.408970056016	404.611706108453	4	21.2700813315023	0.696074219011043	425.738870901612	396.510004221141	3
1609.47991052255	15.5713987212736	0.631478282422156	308.984121077505	298.843244073752	4	15.9706416210668	0.510514670874932	312.245352034153	298.843244073752	4
1609.19193773484	15.0546774735754	0.609018474320294	297.99447304194	276.445216819344	2	15.1813915105226	0.614903875601402	300.874216641445	276.445216819344	2
1608.90406797853	21.3103068262006	0.697375447278971	426.534739270879	397.037493993437	4	21.5450588635136	0.705432479678526	431.462650379952	403.664929594077	4
1608.61630119835	15.9500416134942	0.649239865015623	317.674913998424	298.843244073752	4	16.188117298558	0.658858511509851	322.381345107305	300.425713390639	3
1608.32863733906	15.1986001663492	0.615491432856171	301.161710078671	276.445216819344	2	15.3720021607456	0.622840989347571	304.757868990256	276.445216819344	2
1608.04107634543	21.5015403961287	0.703729424240132	430.421013037809	405.761363304483	3	21.5384706153248	0.705115044928635	431.268498221587	406.302378455555	4
1607.75361816232	16.7915069458695	0.684993101189919	335.169074229268	310.48859520059	3	17.1404894757776	0.698956430929012	342.001371216902	318.549720951573	3
1607.46626273458	18.7894819336186	0.764653169183584	374.146972249112	347.692403756019	3	18.6018198089073	0.604959893775718	370.010747536028	340.028022449156	3
1607.17901000715	20.3842430328263	0.668323100914373	408.76549455459	365.185226974035	4	20.2094196193553	0.665968555859864	407.325387557928	371.677408786907	3
1606.89185992496	18.5554447652329	0.755741356805609	369.7863970853	339.721447196882	3	18.9839641686894	0.617545617997812	377.708535894583	352.381201731982	3
1606.60481243301	19.768700397269	0.800713869619756	391.791575618482	347.692403756019	3	19.9606548963068	0.651759747861539	398.634874809648	342.949504264948	3
1606.31786747634	21.2061221829959	0.695792950002899	425.566838743724	390.01782240827	3	21.484833955703	0.7050547430747	431.231615885614	396.510004221141	3
1606.031025	20.891917459978	0.683733422401455	418.190887265532	392.77699967874	3	21.5267368813788	0.704376251754227	430.816631217592	405.355601941179	4
1605.74428494912	21.9148536130465	0.71746645383347	438.822972640507	410.157111406948	4	21.9734198040909	0.719220135489573	439.895574423189	413.403202313385	4
1605.45764726883	21.2257203614445	0.695247530094284	425.23324435146	391.153954225522	3	21.1556609591799	0.692786158723535	423.72779932903	395.860786039854	3
1605.17111190434	21.1343181490012	0.691649760217508	423.032745549366	393.678691597195	4	21.3222994613669	0.698024761104271	426.931878149599	396.510004221141	3
1604.88467880086	22.2372037279289	0.728001511319642	445.266514660233	416.108278068748	4	22.285881061242	0.729457101990801	446.156795483613	418.339965566923	4
1604.59834790366	20.2634145623941	0.661969107009065	404.879210424135	386.122513320547	3	20.6998183651856	0.676845019611069	413.977743399263	386.122513320547	3
1604.31211915804	18.8936343132756	0.614146969721567	375.629825549908	357.069999707945	3	19.2021853922426	0.625039261975205	382.291862555362	365.834445155322	3
1604.02599250936	16.9204742891761	0.689571852539077	337.409470297721	315.520036105566	3	16.9654421780623	0.691693916060873	338.44780201934	312.436249744452	3
1603.739967903	21.1274159829827	0.692806289944033	423.740112158396	390.01782240827	3	21.3693165572213	0.700566159117011	428.48626975168	390.680565968334	4
1603.45404528436	15.8749696675049	0.645181117847491	315.688957455926	298.843244073752	4	16.1146429157662	0.655507742203829	320.741804147981	298.843244073752	4
1603.16822459893	15.6819179590714	0.500459333304828	306.095220414981	292.35106226088	4	15.8729260444036	0.507166220945348	310.197344431865	298.843244073752	4
1602.88250579219	15.4614187165165	0.626857766287265	306.723289380511	289.591884990409	2	15.4762113826034	0.627572712538534	307.073114616335	290.443983853349	2
1602.59688880969	15.1761962361072	0.61431348879937	300.585338698688	276.445216819344	2	15.3819233488751	0.624036210236317	305.342693973288	285.209662266721	2
1602.31137359701	15.0886456489625	0.610507311922619	298.722965518699	276.445216819344	2	15.0805178979184	0.61011745856455	298.532209160888	280.827439543032	2
1602.02596009975	21.6905107891799	0.710086600943771	434.309243858618	409.007454210918	4	22.1067380288898	0.723628103393802	442.591613476586	416.108278068748	4
1601.74064826358	14.7697871444321	0.596472363593892	291.855625351297	276.445216819344	2	14.8457516216245	0.600396226811575	293.775582792895	276.445216819344	2
1601.45543803419	14.8929829846187	0.601830762737276	294.477505304714	276.445216819344	2	15.1378724497348	0.612789427362664	299.839611099502	289.591884990409	2
1601.17032935731	15.8889855376007	0.645693904478505	315.939865414117	298.843244073752	4	16.2003715482894	0.518764436053735	317.291144015097	298.843244073752	4
1600.88532217871	16.8497908349873	0.686981952444192	336.142224809202	314.546208833635	3	17.1035867774151	0.550770412252279	336.866913087871	314.546208833635	3
1600.60041644421	18.0037686457291	0.733757463898347	359.029615709134	338.242672450617	3	18.5090857296159	0.600663941185593	367.383220247681	346.249696686493	3
1600.31561209964	19.0670917968557	0.620383365553478	379.444183340296	360.316090614381	3	19.4801108479918	0.634738614378515	388.224263480264	368.593622425792	3
1600.03090909091	20.0826973056974	0.655928565987105	401.184643028753	377.808913832397	3	20.428863145111	0.822968286568372	402.680725178123	386.122513320547	3
1599.74630736393	20.2497673957119	0.661428108573299	404.548320330935	386.122513320547	3	20.6548106775783	0.675467280070072	413.135078550371	388.394776955052	3
1599.46180686466	20.4296914388173	0.667533962526743	408.282834980426	387.258645137799	3	20.6976800504335	0.676663249587401	413.866567661782	386.690579229172	4
1599.17740753912	20.6897478823035	0.676542131892079	413.792488620432	392.77699967874	3	20.5882703572289	0.673020475371618	411.638542920713	387.258645137799	3
1598.89310933333	21.2825069864251	0.696679937545894	426.109345655695	394.400045131958	4	21.2702172064718	0.696214479751325	425.824658375948	400.29711027865	3
1598.60891219339	21.0966190232363	0.690607452530637	422.395240401753	394.400045131958	3	21.4133143775521	0.701064774611698	428.791237227739	394.400045131958	3
1598.3248160654	21.2515555972297	0.695464564542227	425.365988817913	398.187151189467	4	21.7009172396564	0.71039636285436	434.498703089345	407.316781863817	4
1598.04082089552	20.5056633499014	0.670151116215831	409.883560917599	380.279549688962	3	20.5332069903909	0.671307875924305	410.591068190156	374.436586057377	3
1597.75692662995	20.9041433377504	0.684716566393054	418.792206207515	386.122513320547	3	21.2322144209456	0.848538984523913	415.19254047417	393.263913314705	3
1597.47313321492	20.8956605977849	0.684153587378846	418.447872164816	394.400045131958	3	20.3315350329787	0.666565911824019	407.690747524955	377.195763327847	3
1597.1894405967	21.5737153650439	0.706260443808786	431.969056887099	406.37000534944	4	21.8852501046125	0.716560462255077	438.268842317767	413.876590570573	4
1596.90584872159	21.5717333796654	0.706308269574816	431.998308491416	403.462048912424	4	21.8899140519342	0.716547952964931	438.261191278672	412.862187162311	4
1596.62235753595	21.5206540465222	0.704615589915252	430.963017271917	400.824600050945	4	21.4828043573954	0.703698161262493	430.401891707874	399.877823536569	4
1596.33896698616	21.0487738787016	0.689281628938922	421.584328830062	390.01782240827	3	21.3917721992503	0.700276843735767	428.309316202214	398.187151189467	4
1596.05567701863	20.8602460835114	0.682402939283982	417.377125794821	391.965476952131	4	21.4432818282007	0.701914582415134	429.311003949214	399.877823536569	4
1595.77248757984	21.0742127203596	0.690064061765617	422.062887091661	398.187151189467	3	21.2546469296832	0.695655351979857	425.482679863294	400.29711027865	3
1595.48939861629	21.0528307969644	0.689939276152676	421.986564647147	394.400045131958	3	21.5788545952843	0.706620064217288	432.189010999013	405.761363304483	3
1595.20641007449	21.6077713532507	0.707494785246502	432.724015360847	405.761363304483	4	21.8571916209841	0.715670503216788	437.724517954414	411.84778375405	4
1594.92352190105	21.4081837159967	0.700837745697601	428.652379860364	404.611706108453	4	21.4541227380768	0.702280504951975	429.534812622796	405.761363304483	4
1594.64073404255	21.234507115326	0.694819064202434	424.971182375835	398.187151189467	4	21.2438493799461	0.849283432336197	415.556800907774	394.400045131958	3
1594.35804644567	20.9190970434675	0.684876576763412	418.890073119617	392.77699967874	3	21.1385994044062	0.845862496526261	413.882927278358	391.153954225522	3
1594.07545905707	21.1426332711694	0.692291580887041	423.425301400029	393.804928465778	3	21.5496521344749	0.705760680777973	431.663387545172	400.824600050945	4
1593.7929718235	21.3632868581925	0.699436590640518	427.795393413131	398.187151189467	4	21.1497048981969	0.692393532980586	423.487658211999	400.29711027865	3
1593.51058469171	21.1803785831959	0.694487282037348	424.768254928601	387.258645137799	3	21.6168803525871	0.707831398629429	432.929897718883	404.679333002338	4
1593.2282976085	20.8303455531057	0.683876764047591	418.278559109873	393.263913314705	3	21.0698907190012	0.69084877842182	422.542842208608	390.01782240827	3
1592.94611052072	20.5192670450847	0.826611442501047	404.46333174614	381.415681506214	3	20.2016918217106	0.660954865601649	404.258871414556	387.258645137799	3
1592.66402337524	20.5064120108559	0.670989210779035	410.396163486839	376.708849691883	3	20.9736988892751	0.686849983279969	420.097064901877	386.122513320547	3
1592.38203611898	21.2944990565016	0.696840198791597	426.207366010323	398.187151189467	4	21.1171083944805	0.691175699477254	422.742796462355	398.619963310324	3
1592.10014869888	21.7147767413177	0.710870442150136	434.788663525444	411.84778375405	4	21.9179685009501	0.717457008297046	438.817195480683	413.876590570573	4
1591.81836106195	21.5446235238748	0.705628728095987	431.582681516552	404.634248406415	4	21.7786160659729	0.713126431402882	436.168490979181	407.452035651585	4
1591.53667315519	21.550443052469	0.705504335980159	431.50659974611	407.452035651585	4	21.3771010234758	0.699838455255945	428.041185288415	401.974257246975	4
1591.25508492569	20.7751843843055	0.679829088966319	415.802885436274	391.153954225522	3	20.9784863025826	0.686862083168553	420.104465539284	395.427973918996	3
1590.97359632054	21.3439949381602	0.698771487699386	427.388597460261	399.877823536569	4	21.6652272373627	0.709218929128035	433.778550997059	411.84778375405	4
1590.69220728688	21.5000408198877	0.703779267390513	430.451498532008	404.611706108453	4	21.5554268577726	0.705642332193709	431.591002171226	405.761363304483	4
1590.41091777188	21.4112366330458	0.700953314268882	428.723064898978	404.084216336158	3	21.6000501111909	0.707353208993884	432.637423281598	405.761363304483	3
1590.12972772277	21.2262413467397	0.695058168497301	425.117425390939	394.400045131958	3	21.3775198707204	0.700212679888606	428.270071760893	398.619963310324	3
1589.8486370868	20.9480165363458	0.685998093715691	419.57602491602	384.174858776685	3	21.265975328425	0.696373815744828	425.922112819907	395.820209903523	4
1589.56764581124	20.9483317557026	0.68585192032864	419.486621098066	388.110744000738	4	21.1489630160492	0.692547340935117	423.581731549452	391.640867861488	3
1589.28675384344	21.4584749536592	0.702350693470406	429.577741925119	405.761363304483	4	21.3900258840998	0.700223089305877	428.276438457769	397.037493993437	4
1589.00596113074	21.593956267149	0.706934219321049	432.381157232145	410.833380345789	4	21.7915446502085	0.71337972319331	436.323411471738	412.862187162311	4
1588.72526762056	21.5329828043908	0.704956165618225	431.171323098049	407.452035651585	4	21.5787247099446	0.706325981816115	432.009141804022	405.761363304483	4
1588.44467326033	21.1099995601993	0.690710992495439	422.45856840113	394.400045131958	4	21.2791877183055	0.6966170481118	426.0708806818	397.037493993437	4
1588.16417799753	20.8982642628104	0.683883413652308	418.282626198018	391.640867861488	3	20.8944162172444	0.683521785860803	418.061444313333	389.530908772304	3
1587.88378177966	20.842977099586	0.681955009335589	417.103159046357	390.01782240827	3	21.0260940354304	0.687970063877662	420.782138182795	394.400045131958	4
1587.60348455428	21.2833181683852	0.696796518373931	426.180649819449	398.187151189467	4	21.5129702743276	0.704355905960197	430.804187148926	407.452035651585	4
1587.32328626897	21.2202944498783	0.694483985167691	424.766238468967	397.037493993437	4	21.5087973552326	0.704156809095547	430.682413820679	405.761363304483	4
1587.04318687136	20.9543406301794	0.685768594518446	419.435656652925	394.400045131958	3	20.9709851901969	0.686114072158321	419.646960643656	394.400045131958	3
1586.7631863091	20.483991057485	0.669763067339919	409.646219143154	388.881690591018	3	20.5302130161595	0.671275516283225	410.571276109542	382.835846277779	4
1586.4832845299	20.9804640036199	0.686479045735696	419.870188906529	394.400045131958	4	21.0954795247707	0.690700951565195	422.452427081443	393.182761042045	4
1586.20348148148	20.9155089018692	0.684348198437859	418.56690184623	390.545312180565	4	20.8640961872346	0.682551952839155	417.468266740708	392.77699967874	3
1585.92377711162	21.4089664791866	0.700912695598768	428.698221360344	398.187151189467	3	21.5614020584846	0.705901365276188	431.749434201962	409.142707998687	4
1585.64417136812	21.0276963613375	0.688223647575839	420.937237214467	394.400045131958	3	21.3088185238086	0.697541073843285	426.636041207592	402.312391716394	4
1585.36466419884	21.6112607684946	0.70761618140603	432.798264718858	410.157111406948	4	21.5721571738862	0.706348006037537	432.022612446813	409.142707998687	4
1585.08525555164	20.3812027826107	0.666255859498036	407.501110667879	386.122513320547	3	20.5152746307909	0.670735448742675	410.240955378441	386.122513320547	3
1584.80594537445	20.9595758654796	0.686059016985883	419.613287327922	392.77699967874	3	21.408592468405	0.701055179494558	428.785368580078	405.761363304483	4
1584.52673361522	20.8863604937382	0.683399829243206	417.986852163162	386.122513320547	3	20.8902511589174	0.68376983060174	418.213155560575	386.122513320547	3
1584.24762022195	21.5002488146602	0.703967149039238	430.56641231391	406.302378455555	4	21.4826083425819	0.703383416518048	430.209384833661	405.761363304483	4
1583.96860514266	20.5944159155313	0.673641149600725	412.018165004508	388.394776955052	3	21.0633109183181	0.689396356007393	421.654499181526	394.400045131958	4
1583.68968832541	21.2647858340654	0.696399136237977	425.937599556622	397.037493993437	4	21.4053663408645	0.700904380414775	428.693135556348	402.515272398047	4
1583.41086971831	19.7512507461405	0.800677247354821	391.773656240004	368.593622425792	3	19.9607181563793	0.65178680184676	398.65142179962	374.436586057377	3
1583.13214926949	20.7363084912753	0.678648213587577	415.080628331082	385.676175820912	4	20.5695241761985	0.672678272639912	411.429241957343	384.256011049345	4
1582.85352692714	19.6757589351772	0.641827191135814	392.559839461285	363.075267884851	3	19.9959570684066	0.652969259169053	399.374646466665	372.083170150211	4
1582.57500263945	19.7088867908867	0.642974151863616	393.261353397423	368.593622425792	3	19.8810054290211	0.649004296671996	396.949562171684	369.648601970385	4
1582.29657635468	21.419961699757	0.70140152574368	428.997203837031	401.974257246975	4	21.5050849547753	0.704207854911352	430.713634899396	405.761363304483	4
1582.01824802111	19.0168782384106	0.773732077432961	378.589307898434	360.316090614381	3	19.0992882361871	0.621843051778891	380.336969121618	359.829176978415	3
1581.74001758706	20.9693114480921	0.686306311055727	419.764539443286	393.182761042045	4	21.1513771690617	0.692318789359431	423.441942878765	394.400045131958	4
1581.46188500088	18.2057690470854	0.74220497780369	363.163008308671	341.813372447696	3	18.3622344952372	0.748203401686086	366.098054188702	343.292147193962	3
1581.18385021097	21.1072898362816	0.690845149535325	422.540622677994	394.400045131958	4	21.0991253992545	0.690569807283707	422.372215493654	394.400045131958	3
1580.90591316576	17.2744257313449	0.704653958207314	344.789187532054	325.961628521268	3	17.4653565293003	0.712443603687508	348.600683238559	328.937211852167	3
1580.62807381371	15.8863610001801	0.646203896933819	316.189406174184	298.843244073752	4	15.968349982488	0.649764612244103	317.931674311	298.843244073752	4
1580.35033210332	20.9570697492201	0.685939345489804	419.540092823329	394.400045131958	3	21.0202107296943	0.688028967579481	420.818165369005	394.400045131958	3
1580.07268798313	15.4703733740708	0.628435562105376	307.495309365472	289.591884990409	2	15.5396928313068	0.632198871385956	309.336707308633	291.296082716288	2
1579.79514140172	20.5441914533132	0.6719737180442	410.998316245867	386.122513320547	3	19.1457437127067	0.777722895332476	380.542026456438	363.075267884851	3
1579.51769230769	15.3703638643147	0.623596683946163	305.127632508414	289.591884990409	2	14.3856189024045	0.772539876112647	283.504470299123	270.237067960786	2
1579.24034064969	15.0885112849231	0.611972560305715	299.439915723343	289.591884990409	2	15.1981219412931	0.616344946095607	301.579336536233	285.209662266721	2
1578.9630863764	21.1414615310662	0.692075391880026	423.293074029393	394.400045131958	4	21.3140527513794	0.697942897325771	426.881807924795	403.462048912424	4
1578.68592943655	15.3156333449069	0.620682941130525	303.701929854821	289.591884990409	2	15.3965028820141	0.625389335827075	306.004782176487	289.591884990409	2
1578.40886977887	20.842221076066	0.682032982035813	417.150849376566	391.244123417367	4	20.6253443898927	0.675001064958628	412.849928073995	383.038726959433	4
1578.13190735217	15.4555451718691	0.628212375248218	307.386103400969	289.591884990409	2	15.6826405435952	0.638152750965477	312.249957534473	290.443983853349	2
1577.85504210526	15.7969456544195	0.641980132307047	314.122706119456	298.843244073752	4	15.9868644433258	0.650246773513025	318.167597192344	298.843244073752	4
1577.57827398702	21.1993177320671	0.694200009684161	424.592550953441	394.400045131958	4	21.2447275947832	0.695618331504638	425.460037083416	398.619963310324	3
1577.30160294633	16.50189844632	0.672898033461547	329.250923161444	306.268677022224	3	16.6313549117206	0.678268689296911	331.878800349136	308.378636111407	3
1577.02502893214	17.5052918417372	0.714350227857658	349.533599872176	328.125689125558	3	17.5243090758294	0.71527818498173	349.987651934392	327.638775489594	3
1576.74855189341	20.4586981534058	0.668988438406838	409.172433965754	389.530908772304	3	20.7861937945939	0.680035379520903	415.929058630722	390.748192862218	4
1576.47217177914	18.6122848743599	0.758220723546239	370.999558288951	350.577817895072	3	18.7992135716312	0.765303413958699	374.465138868482	357.069999707945	3
1576.19588853838	19.8345441440799	0.647733193455838	396.172119144394	364.698313338069	3	20.3071234168948	0.820093689429989	401.274176615838	368.593622425792	3
1575.9197021202	21.0267774973977	0.688244843443734	420.950201212585	394.400045131958	3	21.0529184331188	0.689187651605725	421.526849609265	394.400045131958	3
1575.64361247372	20.7993645902854	0.680604695966863	416.277268827665	391.244123417367	4	21.0314888910157	0.688656741802718	421.202130011973	394.400045131958	3
1575.36761954808	20.4419486750766	0.668547411873792	408.902689543265	388.394776955052	3	20.8169662240406	0.681392285765938	416.758981240845	391.153954225522	3
1575.09172329247	20.0791275579948	0.656339182099831	401.435787569711	380.279549688962	3	20.647027738702	0.675435787844734	413.115817005996	388.394776955052	3
1574.8159236561	20.0551214662215	0.811084283746638	396.865848769908	386.122513320547	3	20.1223146024526	0.657571744575461	402.189657979444	375.5321417383	4
1574.54022058824	20.6671198307151	0.676103800139786	413.52439240281	388.394776955052	3	20.8284760923828	0.681795839692466	417.005806347041	392.461407507281	4
1574.26461403816	19.0655032022215	0.775360938912572	379.386314456924	360.316090614381	3	19.0972245557198	0.776500527294608	379.943918296067	360.316090614381	3
1573.9891039552	17.7137301512849	0.722807470078692	353.671752564272	334.329329524525	3	18.0005908836781	0.734471491483046	359.37899143879	336.457322452077	3
1573.71369028871	15.9332461850059	0.648145292360648	317.139336482668	298.843244073752	4	16.3484008886362	0.666506063889639	326.123314255316	306.268677022224	3
1573.4383729881	15.4024191238278	0.624885352661994	305.758181779236	289.591884990409	2	15.6056120260304	0.63493131797496	310.673701202479	289.591884990409	2
1573.1631520028	20.8614787194463	0.68281067850244	417.626510745086	391.244123417367	4	20.9431804259459	0.685779034386027	419.44204197408	391.965476952131	4


==> data/paper_result_o.txt <==
wavelength	snr_fw	ngmi_fw	datarate_fw	netrate_fw	modfmt_fw	snr_bw	ngmi_bw	datarate_bw	netrate_bw	modfmt_bw
1357.96070360864	6.58830546187513	0.542753743294253	132.785475764936	121.728408991345	1	8.44255365082863	0.448808399808023	164.702420661607	148.752115787423	1
1357.75569746377	5.3535532866001	0.448714271375299	109.778585119371	95.1916158312317	1	5.68243067242133	0.474072931601797	115.982617435204	107.364456730366	1
1357.55075320755	7.57198310151915	0.402125201322113	147.570754235255	142.787423746847	2	7.90581532028474	0.420292117823013	154.237597201954	142.787423746847	2
1357.34587081195	6.39468666140377	0.527542567705573	129.064040008035	119.5372976295	1	6.48339960834268	0.535145435827534	130.924092514767	119.5372976295	1
1357.14105024898	-2.94222152765857	7.30050889942574e-05	0.0357215978521897	0	1	-2.93992123398378	7.02820091532062e-05	0.0343891871347794	0	1
1356.93629149065	8.65347568774768	0.464873314595278	170.597877061966	159.951129414627	2	8.3931165067323	0.446484848709173	163.849730536655	148.752115787423	1
1356.73159450898	9.36766600796108	0.501793587452193	184.146773013161	179.305946444251	2	8.46850047753488	0.453613002642192	166.465600043819	148.752115787423	1
1356.52695927602	9.32757360884748	0.501909939768416	184.189471652802	163.657083199475	1	8.25250507702142	0.441209880662854	161.913937876552	142.787423746847	2
1356.32238576384	8.76069002628183	0.467952600240291	171.727904485381	161.046685095549	2	7.3302378727032	0.390590525276578	143.337791868553	121.728408991345	1
1356.11787394451	8.7413473961222	0.466017523337659	171.017775507924	161.046685095549	2	7.37426009293639	0.390946415369911	143.468395395329	139.865941931055	2
1355.91342379014	4.81237570966223	0.408198041945817	99.8662319251927	95.1916158312317	1	4.41904773985153	0.378515886661335	92.6044503900597	78.1496385724435	1
1355.70903527284	6.10714394917818	0.505395299340249	123.645679281615	119.5372976295	1	6.00446910671405	0.498127443733953	121.867588063643	119.5372976295	1
1355.50470836473	9.0414183880627	0.484367931241736	177.751955624032	162.304545321793	1	8.51978375435542	0.454741182329181	166.879616192955	148.752115787423	1
1355.30044303797	7.48571616992192	0.398691763558958	146.310761082221	142.787423746847	2	6.87347421495604	0.563465081479787	137.852534129199	123.189149899241	1
1355.09623926473	5.73754340048998	0.477239186481089	116.757246197759	108.338284002297	2	5.64759754767168	0.472102128971257	115.500457766721	107.364456730366	1
1354.89209701717	8.43541732508335	0.44830972161433	164.519417166869	161.046685095549	2	8.20427842803456	0.435822784537115	159.936996775125	146.074090789614	1
1354.68801626751	5.1258863153125	0.431117550091002	105.473522212838	95.1916158312317	1	4.67655250986353	0.39768504338956	97.2942118659007	95.1916158312317	1
1354.48399698795	8.91346108270074	0.477777490728501	175.333414647035	161.046685095549	2	8.27479251959799	0.440649952523616	161.708457052287	148.752115787423	1
1354.28003915073	6.820073369295	0.56009570925457	137.02821241888	121.728408991345	1	6.47624307535852	0.535099175755749	130.912774922366	119.5372976295	1
1354.07614272809	9.14598879476625	0.490682465940164	180.06924547562	161.046685095549	2	8.96216842495756	0.480164598273055	176.209428534333	161.046685095549	2
1353.87230769231	9.39727691372805	0.504444324187006	185.119532785364	165.550636228229	1	9.36585285220198	0.503444327603463	184.752556904268	179.305946444251	2
1353.66853401565	7.38143363430722	0.601496725738349	147.157030025155	142.787423746847	2	7.25745850709315	0.592847676287898	145.041027767443	142.787423746847	2
1353.46482167043	10.020085007586	0.540514084860814	198.35631021244	179.305946444251	2	9.32429671609117	0.508354752143046	186.554570432739	165.550636228229	1
1353.26117062895	9.57997294936689	0.517926976765561	190.067357998924	179.305946444251	2	8.48029749537206	0.455699827670392	167.231417113617	145.181415790344	1
1353.05758086355	8.14577188144543	0.433882796734489	159.225065609658	142.787423746847	2	7.45537661434861	0.394305696549271	144.701174777712	142.787423746847	2
1352.85405234657	10.076039519537	0.54364477702497	199.505202652963	182.592613487017	2	9.63905178812954	0.520631462179009	191.059842307216	179.305946444251	2
1352.65058505038	10.528516677219	0.569048361151869	208.827737170969	189.531132799524	2	10.3431229298672	0.55744710786905	204.570342480482	185.879280529784	2
1352.44717894737	6.65283021853182	0.547277902711254	133.892317805263	120.267668083449	1	6.5183779213634	0.537534000500757	131.508458261568	119.5372976295	1
1352.24383400992	10.4846052028932	0.565537175484576	207.539212314833	189.531132799524	2	9.97428256829011	0.541096799033579	198.570152990002	179.305946444251	2
1352.04055021046	10.2606511280122	0.552331594981562	202.693066217704	185.879280529784	2	9.15558136785596	0.491396517007673	180.331285890517	169.689402133935	2
1351.83732752142	7.66021946339413	0.622174202623535	152.215804174096	142.787423746847	2	6.96258472211939	0.571150237643095	139.732718522363	123.189149899241	1
1351.63416591524	10.1520845231074	0.547473597487511	200.910292216191	179.305946444251	2	9.77113128524167	0.526601152564359	193.250582180818	179.305946444251	2
1351.43106536439	9.22716953535832	0.493910568340204	181.253885245415	164.333352138316	1	9.05528226216509	0.48481010857242	177.914224593946	161.046685095549	2
1351.22802584135	10.244994327224	0.552859372554219	202.88674851916	183.688169167939	2	10.0489159235334	0.546115531675545	200.411913115568	179.305946444251	2
1351.02504731861	10.1127303047907	0.543940990657158	199.61390628301	182.592613487017	2	9.73268299121272	0.523220299329824	192.009886347435	179.305946444251	2
1350.8221297687	10.0419522753455	0.542695519116951	199.156846705638	181.497057806095	2	9.99106602935917	0.538353056994355	197.563262397659	179.305946444251	2
1350.61927316414	10.2987053297102	0.555117132427493	203.715294768651	185.879280529784	2	10.3230393623308	0.556095870390566	204.074469222115	183.688169167939	2
1350.41647747748	8.52136999608881	0.454657788953408	166.849012730848	154.960264645982	2	8.51931694952203	0.454489599557178	166.787291068106	154.960264645982	2
1350.21374268128	10.1884656165813	0.549993878988026	201.835177900285	180.15804530719	1	10.0965796092594	0.544048815838342	199.653475659066	179.305946444251	2
1350.01106874812	11.4473398908961	0.622228924052969	228.343787774533	204.206168772369	2	10.9386139175105	0.593096045228338	217.652687373314	189.531132799524	2
1349.80845565061	11.5771614649851	0.628820453182808	230.762728248932	204.868912332433	2	10.9386895601301	0.593231923525804	217.702551601608	189.531132799524	2
1349.60590336134	11.0546706986407	0.600939571990866	220.531082351806	194.156812341195	2	10.6486747847382	0.5754446441325	211.17502677294	194.806030522482	2
1349.40341185296	11.3457553659549	0.615859484322563	226.00634903162	208.520764602174	2	11.2613443584271	0.613854565564541	225.270589690179	204.206168772369	2
1349.20098109811	11.9475909394822	0.649529301346121	238.362402014107	221.78916118223	2	11.9727315515585	0.651702969998712	239.160088708365	223.128173681135	2
1348.99861106945	12.4135740015123	0.67328347290554	247.079639833901	229.701507766668	2	12.0996213825493	0.656481522401507	240.91370817791	223.249902090126	2
1348.79630173965	12.0090345216741	0.651143317992668	238.95470921867	223.128173681135	2	11.8343030592163	0.641163418968259	235.292314468523	219.111136184421	2
1348.59405308142	11.9309694108495	0.647257168574709	237.528581239638	220.450148683326	2	11.9073797671722	0.646989421763292	237.430324281917	219.111136184421	2
1348.39186506747	11.4129836271642	0.617459017072288	226.593340977225	209.34581270756	2	11.3939138140855	0.617364440165285	226.558633414869	206.086196422347	2
1348.18973767051	12.0628939919242	0.654164353748245	240.063360264554	223.128173681135	2	11.7309291821669	0.636258199403065	233.492211046641	215.094098687706	2
1347.98767086331	11.0124101943082	0.59514756262351	218.405547349105	201.52814377456	2	11.0828215637458	0.600764657710698	220.466892810425	196.469652112031	2
1347.78566461861	9.90416633524299	0.533112123782252	195.639959743502	179.305946444251	2	9.8205273477918	0.528287811374371	193.869547398399	179.305946444251	2
1347.5837189092	10.8439346373761	0.587061393322736	215.438108107133	195.333520294778	2	11.0208098271947	0.595838159001859	218.658980429375	202.880681652241	2
1347.38183370787	11.7766956833568	0.63725246447213	233.857083592975	217.772123685516	2	12.5138804228006	0.67916907002879	249.239519403118	231.283977083555	2
1347.18000898742	12.7314462585049	0.689389955917997	252.990350822446	236.640027079174	2	12.8642388580352	0.696355092870092	255.546396825017	235.909656625226	2
1346.97824472068	12.2912365066373	0.668091366774201	245.174255601945	228.240766858772	2	12.6830051838806	0.688800260355652	252.773946034539	232.866446400443	2
1346.7765408805	11.9464808994398	0.653532304424807	239.83141261475	223.128173681135	2	12.4305657484279	0.672833129905861	246.914374250176	227.510396404824	2
1346.57489743974	11.5989964244085	0.627530614060752	230.289386783493	212.902987325862	2	11.5248070616825	0.624775973684227	229.278496750552	213.728035431248	2
1346.37331437126	12.4180350749445	0.674608726839052	247.56597772538	228.240766858772	2	12.4757171146784	0.67450357330732	247.527388783585	229.701507766668	2
1346.17179164796	12.3098246223763	0.666914914574008	244.742524544221	223.128173681135	2	12.313974651795	0.669767394580885	245.789319484384	226.049655496927	2
1345.97032924274	12.237353539169	0.663849005115769	243.617405875504	220.450148683326	2	12.5280820231864	0.681471523644357	250.084467234101	233.164004733533	2
1345.76892712854	13.1173312374652	0.713205647278394	261.730165002539	236.640027079174	2	13.2800681122602	0.718426870024484	263.646234366353	247.717312297387	2
1345.56758527828	13.2157563475922	0.715726674528555	262.655324359702	243.45681798269	2	13.2673941157063	0.718059781690049	263.511521341142	247.717312297387	2
1345.36630366492	12.5826137925896	0.683800998264938	250.939331156086	233.677969127052	2	13.1614633611976	0.712520040793154	261.478563098946	244.471221390951	2
1345.16508226144	12.8010494848015	0.692544537935122	254.148010292764	236.640027079174	2	12.6839064572572	0.689332059516446	252.969104166886	234.327187308339	2
1344.96392104083	12.862316662242	0.696790589965604	255.706214301367	236.207214958316	2	13.0531437769131	0.707915476336206	259.788793227268	243.45681798269	2
1344.76281997608	12.9542375147636	0.701433353243009	257.410002266732	236.640027079174	2	13.2228007287116	0.717076886533997	263.150821292909	247.10867025243	2
1344.56177904022	13.309897330383	0.718983695839166	263.85057670844	249.407984644489	2	13.4940297077712	0.731100953047886	268.29733304123	252.342991839058	2
1344.36079820628	13.669592658119	0.739339335748737	271.320631120649	252.342991839058	2	13.7885571630627	0.74368266340973	272.914533061428	257.469110395471	2
1344.15987744732	13.3997378903002	0.728040192759909	267.174104000262	248.325954342343	2	13.5887262342401	0.737108580741962	270.501995039693	255.021016836867	2
1343.9590167364	13.3490333635543	0.721532502632387	264.785930522722	246.500028207473	2	13.352770895349	0.722471257406856	265.130432060191	250.746997143394	2
1343.75821604662	13.0770137181351	0.707894793646224	259.781203152957	238.912290713679	2	13.2726941402955	0.718838624723424	263.797338926034	248.325954342343	2
1343.55747535106	12.9877047848405	0.70326933789773	258.083766654964	241.509163438828	2	13.0822696952297	0.709440190935795	260.348328622501	247.717312297387	2
1343.35679462285	12.8768849875195	0.700113023047914	256.92547127467	235.476844504368	2	13.0349694163091	0.706401303590418	259.233126451339	243.45681798269	2
1343.15617383513	12.7955240618388	0.694306336491213	254.794550079075	238.181920259731	2	13.2046325469707	0.716597539823783	262.974912010591	248.325954342343	2
1342.95561296103	13.6312885311992	0.739455152296657	271.363133145574	253.682004337963	2	13.7775580424662	0.744898574003497	273.360744447372	253.682004337963	2
1342.75511197372	13.6971113787528	0.741849695934375	272.241875909035	252.342991839058	2	13.8370865850232	0.747904245075214	274.463757005595	253.682004337963	2
1342.5546708464	13.9976144953908	0.754688330671017	276.953361300173	261.85133311916	2	14.0670082334207	0.757962435175378	278.154882790407	260.769302817014	2
1342.35428955224	13.7614509162651	0.743177708094531	272.729226006625	257.469110395471	2	13.9739397493639	0.754672724243725	276.947634098199	260.769302817014	2
1342.15396806447	13.2637639155543	0.720415198693396	264.375905524426	247.717312297387	2	13.571831704111	0.734168254273908	269.422962456901	253.682004337963	2
1341.95370635631	14.169060409544	0.763657139404539	280.244709032287	260.742252059461	2	14.5891162020236	0.782759544338902	287.25485486399	272.306450913638	2
1341.75350440101	14.6913498482728	0.788965558572746	289.532320186413	274.375833866491	2	15.0666218513053	0.805356058879099	295.547259027722	276.445216819344	2
1341.55336217184	14.6324645229672	0.784996449045107	288.075747744023	274.375833866491	2	14.5922793897951	0.782833568660133	287.282020097305	270.237067960786	2
1341.35327964206	13.9060978587475	0.752355539368907	276.097280231903	259.660221757315	2	14.0860400586551	0.758923762542068	278.507667953095	264.285901298987	2
1341.15325678497	14.4407895870608	0.776520619311351	284.965312032788	270.237067960786	2	14.5810165787536	0.782978142157519	287.335075265152	270.237067960786	2
1340.95329357388	14.3025284008686	0.77033419898026	282.695037224659	261.85133311916	2	14.527518771596	0.780641733832049	286.477666832014	270.237067960786	2
1340.75338998211	14.6990040710033	0.788120813651115	289.222318115386	272.306450913638	2	14.8281304036719	0.794100175900758	291.416607342037	273.523735003552	2
1340.55354598301	14.612788419021	0.785019896010532	288.084352244216	273.523735003552	2	15.0026876202027	0.802402818848594	294.46348746278	276.445216819344	2
1340.35376154993	14.6484139423448	0.786930360868863	288.785449164172	276.445216819344	2	14.9167324097497	0.798499193225696	293.030946116132	276.445216819344	2
1340.15403665624	14.7600418757436	0.791584787497981	290.493517312932	276.445216819344	2	14.8936883286422	0.797813089434284	292.779161712545	276.445216819344	2
1339.95437127533	14.5435137859784	0.781286217708335	286.714177678396	270.237067960786	2	14.9348398185815	0.798434395313402	293.007166763933	276.445216819344	2
1339.7547653806	14.5617601423168	0.782314951366048	287.091699408635	266.99097705435	2	14.7703335634823	0.791232909648679	290.364386187975	276.445216819344	2
1339.55521894549	14.4895371651482	0.779113202742129	285.916730872094	270.237067960786	2	14.920560909637	0.798933199207614	293.190216387887	276.445216819344	2
1339.35573194341	14.2400706920296	0.76793194079763	281.813463399609	267.802499780959	2	14.3417559094809	0.77256508328996	283.513720756832	270.237067960786	2
1339.15630434783	14.0123374118382	0.756979545378348	277.794184708813	262.933363421305	2	14.3821526918696	0.774761311610279	284.319686333316	270.237067960786	2
1338.9569361322	14.4601142703689	0.77738189148165	285.281379226177	272.306450913638	2	14.620877648464	0.784216460726384	287.789509865596	276.445216819344	2
1338.75762727002	14.7571505163287	0.791670258657278	290.524883274083	276.445216819344	2	15.1695258180196	0.80970373614866	297.142757175391	280.827439543032	2
1338.55837773478	14.9106454116231	0.796993680703826	292.478457444364	274.375833866491	2	15.2533022947469	0.812219296200162	298.065910195654	276.445216819344	2
1338.3591875	14.9560746437929	0.800482649002566	293.758829034245	276.445216819344	2	15.1511573712619	0.808892355350185	296.844998974688	280.827439543032	2
1338.16005653921	14.5434138177879	0.780862395768452	286.558644717207	270.237067960786	2	14.9381636983379	0.798718612828063	293.11146809314	276.445216819344	2
1337.96098482594	14.5140101555178	0.779737155190401	286.145707153848	270.237067960786	2	14.9215707282136	0.797855351616739	292.794670967174	276.445216819344	2
1337.76197233378	14.8154340154938	0.794091209153364	291.413316750769	272.306450913638	2	15.0315965294677	0.803027734471694	294.692817207673	276.445216819344	2
1337.56301903629	14.6691984277478	0.787245328608028	288.901035122664	270.237067960786	2	14.9338250952622	0.798946416462994	293.195066818397	276.445216819344	2
1337.36412490706	14.7089087976087	0.789182812814069	289.612047525429	270.237067960786	2	14.9030933145713	0.797215104032011	292.559714742932	276.445216819344	2
1337.16528991971	14.3428207919278	0.772165227401365	283.366982788479	269.425545234177	2	14.5147795145751	0.780000956816127	286.242516318628	270.237067960786	2
1336.96651404787	14.5500331013122	0.783112934190456	287.384540859202	262.933363421305	2	14.7346808222102	0.790687069655678	290.164075391252	270.237067960786	2
1336.76779726516	15.2255413702974	0.812363647951594	298.118883987806	280.827439543032	2	15.3834617668387	0.818799843882089	300.480820729761	289.591884990409	2
1336.56913954525	14.9723810594708	0.801674749928984	294.196302816683	276.445216819344	2	15.1530572778265	0.809055759301214	296.904964488461	276.445216819344	2
1336.37054086181	15.1137760622355	0.807654243016668	296.390640057902	280.827439543032	2	15.683596229145	0.831040286253842	304.972783200738	291.296082716288	2
1336.17200118853	15.5546266247949	0.826249123548026	303.214536038321	285.209662266721	2	15.6509830077883	0.830118273577911	304.634425630622	291.661267943262	2
1335.97352049911	15.5429102400329	0.825685127990941	303.007562564709	289.591884990409	2	15.5372563721475	0.82519944504778	302.829328029779	289.591884990409	2
1335.77509876727	15.9670961694625	0.840995477958674	308.626110929536	293.365465669141	2	16.1861760710982	0.849984025567209	311.924702377448	295.313120213003	2
1335.57673596674	15.5188463779328	0.824392706672908	302.533273492389	289.591884990409	2	15.6284523353093	0.828620144459411	304.084646499068	290.443983853349	2
1335.37843207127	14.8596397969281	0.79650253866573	292.298219546415	276.445216819344	2	14.9218106209948	0.799484138152373	293.392398383316	276.445216819344	2
1335.18018705463	15.1178406808826	0.807779428843354	296.436580393904	276.445216819344	2	15.0363397574532	0.803616780185319	294.908983515959	276.445216819344	2
1334.9820008906	14.3540131498436	0.77436533105854	284.174370524979	260.769302817014	2	14.8685077238496	0.797422962285704	292.635993969328	270.237067960786	2
1334.78387355298	15.5691552724222	0.826528620151258	303.317104900977	289.591884990409	2	15.8632570939764	0.838255252971943	307.62051101504	292.513366806202	2
1334.58580501558	15.7111009948084	0.832382487254661	305.465340278422	289.591884990409	2	15.9011241375831	0.839816939869041	308.193614398082	291.296082716288	2
1334.38779525223	15.6749133641799	0.82951654970366	304.413606727274	290.443983853349	2	15.6782832233486	0.829703836356012	304.482336646352	290.443983853349	2
1334.18984423676	15.1372702219406	0.808468989192891	296.689633275289	280.827439543032	2	15.2380266988262	0.812794354508744	298.276943446113	280.827439543032	2
1333.99195194304	15.3439530995707	0.816499751595074	299.636739452364	276.445216819344	2	15.5421963159019	0.825072237613936	302.782645810174	283.356685374297	2
1333.79411834495	15.8632824307584	0.838572679980664	307.736999469227	290.443983853349	2	16.1383837617468	0.848828327553594	311.500587631651	293.365465669141	2
1333.59634341637	15.7640608381104	0.834669833414356	306.304744018534	291.296082716288	2	16.1601589371361	0.85016450440449	311.990933984056	294.582749759055	2
1333.39862713121	15.6493518080203	0.830016588758809	304.59710962705	291.296082716288	2	15.896645108316	0.840272447390466	308.360775243201	292.148181579228	2
1333.20096946339	15.9032439186303	0.838670988360946	307.773076396956	293.365465669141	2	16.1071543143732	0.846321620460968	310.580683444872	294.582749759055	2
1333.00337038684	15.5961251461151	0.827686234283257	303.741922818409	290.443983853349	2	15.8644495973464	0.838364523112102	307.660610658001	293.365465669141	2
1332.80582987552	16.0064377367389	0.843922238186239	309.700165012263	294.582749759055	2	16.2179897243442	0.852240897997436	312.752922955632	297.382503165855	2
1332.60834790339	16.2108475020034	0.850202408787807	312.004844026044	294.582749759055	2	16.2020024771019	0.850113692497157	311.972287175886	293.730650896115	2
1332.41092444444	15.5519469151672	0.826350496806124	303.251737706129	289.591884990409	2	15.459909297631	0.822426783500278	301.811824639146	289.591884990409	2
1332.21355947267	15.4391057724202	0.821126008652611	301.334470012455	289.591884990409	2	15.7038359980127	0.831936746933021	305.301763772296	290.443983853349	2
1332.01625296209	15.6111887850098	0.826956018428839	303.473950296327	290.443983853349	2	15.8937640175642	0.838167554143288	307.58832755017	292.148181579228	2
1331.81900488672	15.9267183379042	0.840045252706632	308.277399989072	290.443983853349	2	16.246208182277	0.852016091862219	312.670424244232	297.382503165855	2
1331.62181522061	15.6357444239472	0.829452555880001	304.390122457219	289.591884990409	2	16.0850199703029	0.847265360290745	310.927014383654	295.800033848968	2
1331.42468393782	15.9090110562685	0.839220395514874	307.974696260174	294.582749759055	2	16.2506247420612	0.852252719123754	312.757261038699	295.800033848968	2
1331.22761101243	15.6826239399011	0.831733285968786	305.227098250585	289.591884990409	2	15.9652861621744	0.84272839370795	309.262051386155	292.148181579228	2
1331.03059641853	15.6953330339054	0.830574430911123	304.801824941809	289.591884990409	2	15.9154073516208	0.839488840564962	308.073209455522	292.513366806202	2
1330.83364013022	15.9202050590268	0.840427514670493	308.417681389335	294.582749759055	2	16.1227097384986	0.848707385332802	311.456204601981	295.800033848968	2
1330.63674212162	15.8546405940988	0.838080350456035	307.556325790873	293.365465669141	2	16.2242272980086	0.852548364992974	312.865756312718	297.382503165855	2
1330.43990236686	15.4471071137269	0.82151343076693	301.476645069948	289.591884990409	2	15.7813505303298	0.835397170446325	306.571660078602	293.365465669141	2
1330.24312084011	15.5871451743298	0.826736815690387	303.393507903417	289.591884990409	2	15.6665084542659	0.830701162828931	304.848332657901	291.661267943262	2
1330.04639751553	15.6638620855777	0.829405651980484	304.372909798561	289.591884990409	2	15.8485733079409	0.836738317994849	307.063830563381	290.443983853349	2
1329.84973236729	15.7357906472209	0.833597656044721	305.911279439366	289.591884990409	2	16.2254347201306	0.852551702089378	312.866980950795	297.382503165855	2
1329.6531253696	16.2454689510337	0.851758043202761	312.57572628653	295.800033848968	2	16.4658567151287	0.859657446637331	315.474626726033	300.222832708987	2
1329.45657649667	15.6988186508264	0.831735110708013	305.227767888159	291.661267943262	2	15.8742029481245	0.839064629919299	307.917533848201	292.513366806202	2
1329.26008572273	15.1873681838571	0.810514498739501	297.440288508028	285.209662266721	2	15.6887814685913	0.831393095508054	305.10225613	290.443983853349	2
1329.06365302202	15.4368066208217	0.821434199058035	301.447568844428	289.591884990409	2	15.8008480901296	0.836188017978533	306.861883040081	292.148181579228	2
1328.86727836879	15.5769025773886	0.826899233166294	303.453111403376	290.443983853349	2	15.9389491136484	0.841669444600613	308.873441276784	292.513366806202	2
1328.67096173733	15.7852574570278	0.83519632327257	306.497953758234	290.443983853349	2	15.8211701618122	0.837297893828804	307.269182099661	290.443983853349	2
1328.47470310192	15.6880246860649	0.831668563618702	305.20334662799	286.9138599926	2	16.0742207797808	0.846623566015618	310.6914905594	294.582749759055	2
1328.27850243686	15.4988514285802	0.82372580976681	302.288537576543	289.591884990409	2	15.645874908291	0.829767483019624	304.505693516607	290.443983853349	2
1328.08235971648	15.174479994852	0.810309658674907	297.365116888019	285.209662266721	2	15.4858086175326	0.823491388773203	302.202510431959	289.591884990409	2
1327.8862749151	15.8669424996097	0.838128223094686	307.573893954643	293.365465669141	2	16.2910693889618	0.853031787592669	313.043161353279	297.382503165855	2
1327.69024800709	16.0977241381802	0.847553461668497	311.03274100181	296.165219075942	2	16.1706029422217	0.85022004656658	312.011316687564	295.800033848968	2
1327.49427896679	15.9817755446235	0.841321178980209	308.745635757239	293.730650896115	2	16.1791520722091	0.849247543777012	311.654430400207	294.582749759055	2
1327.29836776859	15.517931624834	0.824563993919147	302.596131995251	290.443983853349	2	15.6152598218221	0.828620283946355	304.084697687587	291.296082716288	2
1327.1025143869	15.4513818849797	0.822135142793803	301.704799168276	289.591884990409	2	15.8526764703605	0.838252811208986	307.619614943866	292.148181579228	2
1326.90671879611	15.7692729024701	0.833380565025083	305.831611998976	290.443983853349	2	16.0269009469517	0.84318087068627	309.428100091248	292.513366806202	2
1326.71098097064	16.2322555768081	0.851404240031068	312.445888612278	298.964972482743	2	16.2333038680923	0.851380561902245	312.437199280404	294.582749759055	2
1326.51530088496	15.7147794817101	0.832630403564314	305.556319895423	290.443983853349	2	16.0264253813238	0.844847666906115	310.039776192398	294.582749759055	2
1326.31967851349	15.4034577498642	0.820359367680587	301.053130305077	289.591884990409	2	15.7271095680125	0.832991275815762	305.688751760309	292.148181579228	2
1326.12411383073	15.1749296453236	0.808816580291179	296.81719126064	276.445216819344	2	15.6037137346062	0.82736478275841	303.623957458825	290.443983853349	2
1325.92860681115	15.5992941278632	0.826402871112106	303.270957878878	289.591884990409	2	15.889225418752	0.8382507679661	307.618865120446	292.148181579228	2
1325.73315742925	16.0692390222301	0.846241985770078	310.551459334174	295.800033848968	2	16.2307089620007	0.852330560087301	312.785826892476	295.800033848968	2
1325.53776565954	16.1720013281032	0.850281000766605	312.033685485246	295.800033848968	2	15.8287520615782	0.837361914130728	307.292676086634	292.513366806202	2
1325.34243147657	15.6259545740176	0.827769108934869	303.77233592061	291.296082716288	2	15.745058865154	0.832878210213896	305.647259269685	291.296082716288	2
1325.14715485487	14.7740525870177	0.792640073459311	290.880783131476	275.593117956405	2	15.3085929155796	0.815657111296021	299.327509729703	289.591884990409	2
1324.951935769	15.3394536406041	0.816011109614404	299.457419018327	289.591884990409	2	15.5841158919432	0.825904126439591	303.087929987933	289.591884990409	2
1324.75677419355	15.5970902289724	0.828079025433862	303.886068189456	289.591884990409	2	15.8627809289383	0.838767971881961	307.808667131626	290.443983853349	2
1324.56167010309	15.9947373234439	0.842626836422085	309.224782184364	292.148181579228	2	16.3608639236079	0.856131901344071	314.180832215502	294.582749759055	2
1324.36662347224	15.6142112083727	0.827096298858696	303.525430006553	290.443983853349	2	15.8279075350825	0.836601810185188	307.013735318506	290.443983853349	2
1324.17163427562	15.0077620357973	0.803403089853228	294.830564050142	276.445216819344	2	15.2434541430243	0.813323753497683	298.471220770271	276.445216819344	2
1323.97670248786	15.2712330874231	0.813603809017079	298.57399474238	276.445216819344	2	15.7925506898344	0.834575566668647	306.270150278282	292.148181579228	2
1323.7818280836	15.6055958473325	0.82885087568184	304.169319581997	289.591884990409	2	15.8974724851233	0.840039504067094	308.275290369805	292.513366806202	2
1323.58701103753	15.4690164474798	0.822976973520444	302.013731796374	289.591884990409	2	16.1068497316457	0.847522612664217	311.021420122606	295.800033848968	2
1323.39225132431	15.4829870320942	0.823988006137068	302.384757649271	289.591884990409	2	15.6689600137098	0.83089546648059	304.919637655279	290.443983853349	2
1323.19754891864	15.4096221907479	0.81848267827888	300.364428205421	289.591884990409	2	15.7149500982165	0.831428609057273	305.115288790541	291.296082716288	2
1323.00290379523	15.3780349174063	0.81872831338621	300.454570673329	290.443983853349	2	15.5679190140406	0.827041471054562	303.505309456081	289.591884990409	2
1322.80831592881	15.9209440664342	0.839174400592562	307.957817175366	292.148181579228	2	16.1145145295754	0.846629592414407	310.693702109961	294.582749759055	2
1322.61378529412	15.8472749300805	0.836855093777764	307.106684605616	291.296082716288	2	16.2551395656591	0.852265724358223	312.762033662383	295.800033848968	2
1322.4193118659	15.067721022244	0.805647143948107	295.654080592346	280.827439543032	2	15.5435930769037	0.826046340418554	303.14011926647	289.591884990409	2
1322.22489561894	15.2963416801239	0.81383558972587	298.659052962807	287.738908097985	2	15.3751492596915	0.818037582153639	300.201088104643	280.827439543032	2
1322.030536528	14.8145827409108	0.794701803931992	291.637391073189	276.445216819344	2	15.28378230075	0.815098726290067	299.12259520007	278.974462650609	2
1321.8362345679	15.2679000339711	0.814294902792685	298.82761035607	287.738908097985	2	15.8543257584291	0.838212192984312	307.604708984152	292.148181579228	2
1321.64198971345	16.0039112881512	0.842545269010195	309.194848809251	294.582749759055	2	15.6272244991954	0.636046379165816	311.21930381716	293.730650896115	2
1321.44780193947	15.297154027114	0.815796777374471	299.378763987009	279.623680831896	2	15.914302448527	0.840047538058935	308.278238661113	292.148181579228	2
1321.2536712208	15.4074023014094	0.820213424703875	300.99957256963	289.591884990409	2	15.5594272486004	0.826414900117702	303.275372248887	289.591884990409	2
1321.05959753231	15.2211629645534	0.811978402786758	297.977507820996	280.827439543032	2	15.3522568138634	0.818314544889733	300.302727095997	285.209662266721	2
1320.86558084888	15.2893250600033	0.814714372366356	298.981546098375	287.738908097985	2	15.5631804164373	0.826697208625345	303.378973016168	290.443983853349	2
1320.67162114537	15.8602692718161	0.836817192095227	307.092775554752	292.148181579228	2	16.2037292164776	0.850095789485896	311.965717180109	297.382503165855	2
1320.47771839671	15.3124746554998	0.816239316743331	299.541165816655	280.827439543032	2	15.8079955765485	0.836990638078095	307.156426264598	289.591884990409	2
1320.2838725778	15.2550963710069	0.814524676201109	298.91193194316	276.445216819344	2	15.6888793537008	0.832177593341425	305.390148897192	289.591884990409	2
1320.09008366358	14.866651860469	0.797343787635479	292.606938683035	274.375833866491	2	15.4659146948424	0.822427415376788	301.812056523377	285.209662266721	2
1319.896351629	15.2222695953353	0.812349838434787	298.113816210895	276.445216819344	2	15.4537993334773	0.822185261577185	301.723191615804	285.209662266721	2
1319.70267644901	15.5669022053325	0.82698200708318	303.483487538236	280.827439543032	2	15.5542967212774	0.826997062358453	303.48901248002	285.209662266721	2
1319.50905809859	15.5089597151317	0.824197303439012	302.461564973472	285.209662266721	2	15.7139923756303	0.832487451909052	305.503859906551	289.591884990409	2
1319.31549655274	15.3735184962694	0.817040837010736	299.835305427917	285.209662266721	2	15.5723004459295	0.825375515023845	302.893941685129	289.591884990409	2
1319.12199178645	15.2937473004103	0.814824692107993	299.022030921079	285.209662266721	2	15.3050228529758	0.815773034223283	299.370050793413	285.209662266721	2
1318.92854377475	14.9817510229812	0.802004959615465	294.31748222133	276.445216819344	2	15.457828011307	0.82256839721243	301.863793633489	283.356685374297	2
1318.73515249267	15.6238245226852	0.828990054521733	304.220395033894	289.591884990409	2	15.8638680290038	0.838450120597696	307.692022978016	291.296082716288	2
1318.54181791526	15.6612086780653	0.828612185002977	304.081725560551	290.443983853349	2	16.3268127194748	0.854113144708614	313.439994689447	297.382503165855	2
1318.34854001759	15.2478936512339	0.811988293548057	297.98113750424	280.827439543032	2	15.3219584816658	0.81454713105582	298.920172361405	289.591884990409	2
1318.15531877473	14.8124073420735	0.794234919910757	291.466055312765	278.974462650609	2	15.1602454774377	0.809662702727453	297.127698848043	280.827439543032	2
1317.96215416178	15.2109551103395	0.810623244837915	297.48019583965	276.445216819344	2	15.4470080381272	0.821283131889926	301.392130647904	280.827439543032	2
1317.76904615385	15.552660653864	0.826436810746293	303.28341294859	276.445216819344	2	15.9150935181426	0.840670589787047	308.506884399163	290.443983853349	2
1317.57599472605	15.8316663032342	0.836491244666593	306.973160301278	290.443983853349	2	16.1588615155773	0.849791158614354	311.853924615681	291.296082716288	2
1317.38299985352	15.5323839214347	0.82536113616378	302.88866497226	285.209662266721	2	15.658328397256	0.830362972712527	304.724224617946	289.591884990409	2
1317.19006151142	15.2786100902719	0.814736973055278	298.989840034442	280.827439543032	2	15.6993293494064	0.831552874251261	305.160891275393	291.296082716288	2
1316.99717967492	15.0182493822749	0.803162306809674	294.742202178696	278.974462650609	2	15.4694192798804	0.822720615952231	301.919654430492	285.209662266721	2
1316.80435431918	15.4722536699432	0.821504299552206	301.473294122931	289.591884990409	2	16.1544198896503	0.847586419484006	311.044835766517	295.800033848968	2
1316.61158541941	15.5179587758838	0.82438465886375	302.530320130442	289.591884990409	2	16.0117430301014	0.844141678709477	309.780694666753	294.582749759055	2
1316.41887295082	15.4635816670542	0.820721143608724	301.185893798645	289.591884990409	2	16.0204267408027	0.843198878935427	309.434708706927	293.365465669141	2
1316.22621688863	15.3413575419947	0.815599015113596	299.30618975913	289.591884990409	2	15.5898952325812	0.826307420424003	303.235929658838	289.591884990409	2
1316.03361720808	15.0021580619396	0.802766243894137	294.596856144729	276.445216819344	2	15.4660608651242	0.822433787616385	301.814394989607	289.591884990409	2
1315.84107388442	15.4446225320161	0.820020441689693	300.92875221601	285.209662266721	2	15.7215407314455	0.831341968162924	305.083493563371	289.591884990409	2
1315.64858689292	15.6290556252865	0.828381987847415	303.99724846795	289.591884990409	2	15.7717451533377	0.833823025042925	305.993984708613	290.443983853349	2
1315.45615620886	15.2259152094974	0.812587027402703	298.20085913876	276.445216819344	2	15.3702412869283	0.818809418215116	300.484334291064	276.445216819344	2
1315.26378180755	15.141760183529	0.808717020459327	296.7806550788	280.827439543032	2	15.5687570365336	0.827001896853317	303.490786629093	289.591884990409	2
1315.07146366428	15.3688505066125	0.817402210184356	299.967921119787	285.209662266721	2	15.5395739960045	0.824478515587686	302.564763402079	289.591884990409	2
1314.87920175439	15.4989779856815	0.822165516955615	301.715945791152	289.591884990409	2	15.8257411566427	0.836044898427853	306.80936143743	289.591884990409	2
1314.68699605321	15.622947192117	0.827524937895791	303.682730732274	289.591884990409	2	16.2492213989952	0.85145087927018	312.46300414662	295.800033848968	2
1314.4948465361	15.5574138813415	0.826103154350628	303.160968680482	290.443983853349	2	15.8928122913757	0.839804081458149	308.188895655294	293.365465669141	2
1314.30275317843	15.0364160033959	0.804290382899851	295.156180310171	280.827439543032	2	15.4140105483274	0.820559250669253	301.126482791564	287.738908097985	2
1314.11071595558	15.2334130074636	0.811036627489729	297.631897820813	285.209662266721	2	15.3011176672225	0.814611579585668	298.943823498234	285.209662266721	2
1313.91873484295	15.0771224357757	0.806357777447811	295.914866838002	276.445216819344	2	15.3547835535372	0.818132430702066	300.235895353191	280.827439543032	2
1313.72680981595	15.3914847743725	0.819733838033946	300.823575227584	285.209662266721	2	15.3878709818363	0.819757044937743	300.832091630648	280.827439543032	2
1313.53494085001	15.6164475349935	0.827867722018908	303.80852466765	280.827439543032	2	16.019055443538	0.84328212500655	309.465258111597	291.296082716288	2
1313.34312792056	15.2836973029682	0.815050797926569	299.105006586555	280.827439543032	2	15.9859220027731	0.842861676835542	309.310963246444	292.148181579228	2
1313.15137100307	14.9447660263369	0.800449979301076	293.746840000795	274.375833866491	2	15.4182939499403	0.82082793874352	301.225085171229	289.591884990409	2
1312.95967007299	15.0883270306084	0.806427634352662	295.940502724793	276.445216819344	2	15.4899071101086	0.82247561434135	301.829744441296	280.827439543032	2
1312.76802510582	15.5385815716199	0.82566605335026	303.000562607724	289.591884990409	2	15.8311485624441	0.837106770557735	307.19904422924	291.296082716288	2
1312.57643607706	15.6880000688872	0.831847617683692	305.269055375745	289.591884990409	2	15.94662527548	0.842026084376366	309.004319919866	290.443983853349	2
1312.38490296221	15.6459270262435	0.828369692096116	303.992736208368	289.591884990409	2	15.858643395564	0.83706158708047	307.18246292621	291.296082716288	2
1312.1934257368	15.2485449152305	0.813424611301967	298.508233278315	285.209662266721	2	15.6579502277892	0.830709992077198	304.851572790133	290.443983853349	2
1312.00200437637	14.9233790688353	0.799013912441862	293.219836299337	276.445216819344	2	15.2344455495799	0.812520192717596	298.17633233751	289.591884990409	2
1311.81063885648	15.1390518434355	0.808872402423295	296.837676706746	283.356685374297	2	15.7016301387773	0.83183697612206	305.265150165947	292.148181579228	2
1311.61932915269	15.8273781715588	0.835076401303995	306.453945137799	292.148181579228	2	16.2112521465545	0.850439414446205	312.091819683508	295.800033848968	2
1311.4280752406	15.6649201686486	0.82915886249459	304.282343700115	290.443983853349	2	16.234077394172	0.851124164649933	312.343107351366	292.148181579228	2
1311.23687709579	15.1879340975401	0.810300006918367	297.361574914057	276.445216819344	2	15.4338542939186	0.821743988236103	301.561254389405	276.445216819344	2
1311.04573469388	15.0007228908925	0.802450388886886	294.480944579137	275.593117956405	2	15.3114102960111	0.816771620674857	299.73650918832	276.445216819344	2
1310.85464801049	15.1269769352371	0.808828959742844	296.821734236344	276.445216819344	2	15.2960982471355	0.816200442788983	299.526899964268	276.445216819344	2
1310.66361702128	15.2507778644588	0.814224506093525	298.801776377109	276.445216819344	2	15.499826705955	0.824697442804346	302.645104684791	276.445216819344	2
1310.47264170188	15.2624652847811	0.814032913365755	298.731466226812	276.445216819344	2	15.4935614821043	0.825008689665449	302.759325166112	276.445216819344	2
1310.28172202797	15.1311923548469	0.809050938131652	296.903195229469	274.375833866491	2	15.4786991125762	0.82335678047973	302.153112266092	285.209662266721	2
1310.09085797524	15.0453807440806	0.804887457077055	295.375292881018	276.445216819344	2	15.5094589149701	0.824796737256724	302.681543478432	289.591884990409	2
1309.90004951937	14.9883783458501	0.801397369816202	294.094510657627	274.375833866491	2	15.4893893164834	0.822504770474333	301.840444075442	285.209662266721	2
1309.70929663609	15.2872679639158	0.81380317653125	298.647158061514	280.827439543032	2	15.6524921679868	0.828801448335159	304.151180875929	289.591884990409	2
1309.51859930111	15.6090629907195	0.827044297782483	303.506346800595	290.443983853349	2	15.9897199292659	0.842090206123693	309.027851134983	292.513366806202	2
1309.32795749017	15.5395099156232	0.825379083711284	302.895251311821	290.443983853349	2	16.0056288858493	0.844328886401809	309.849395609308	292.148181579228	2
1309.13737117904	15.2094610590806	0.811523661463368	297.810628153037	285.209662266721	2	15.3627545644537	0.817987440625878	300.182687310448	287.738908097985	2
1308.94684034347	14.7225152097086	0.790373307695083	290.048931925926	276.445216819344	2	15.1767274385806	0.810518083540934	297.441604048186	280.827439543032	2
1308.75636495925	14.8433142748068	0.795157887921461	291.804763468899	276.445216819344	2	15.1738225337635	0.808827608491014	296.821238357819	276.445216819344	2
1308.56594500218	15.3729535213808	0.817227210598641	299.90370027322	285.209662266721	2	15.6118495782688	0.826924629905319	303.462431425898	289.591884990409	2
1308.37558044807	15.4644095808254	0.820967870604495	301.276436964645	283.356685374297	2	15.5347289671812	0.824412694322342	302.54060850271	289.591884990409	2
1308.18527127273	15.2073955918365	0.810443352263149	297.414179377981	280.827439543032	2	15.5353323174393	0.824279245765609	302.49163593371	289.591884990409	2
1307.99501745201	14.8951937133358	0.797923236828603	292.819583287724	274.375833866491	2	14.9477609500154	0.800544505220515	293.781528851881	276.445216819344	2
1307.80481896176	14.9493141176016	0.800647136887986	293.819192327155	276.445216819344	2	15.2079229140047	0.811879418616466	297.941182893787	280.827439543032	2
1307.61467577784	15.2129837995624	0.811963593568584	297.972073176542	285.209662266721	2	15.4548818577075	0.822496785736077	301.837513859073	285.209662266721	2
1307.42458787614	15.5347669247102	0.825342151226435	302.881697934348	289.591884990409	2	15.8078159240695	0.836615453690128	307.018742172858	291.296082716288	2
1307.23455523256	15.0091940133903	0.803571062718302	294.8922062509	276.445216819344	2	15.4174761879051	0.820457200699551	301.089032786071	289.591884990409	2
1307.04457782299	14.7851584431621	0.792001389161437	290.646400597764	274.375833866491	2	15.288097111488	0.813801575468864	298.646570508227	285.209662266721	2
1306.85465562337	14.7988397714954	0.792737743523671	290.916625811856	276.445216819344	2	15.2185368108351	0.811064134455894	297.641992248445	280.827439543032	2
1306.66478860962	14.8597969392683	0.796229011242181	292.197841236216	276.445216819344	2	15.2682020355204	0.814654295094148	298.95949911315	276.445216819344	2
1306.4749767577	15.3615494363424	0.816891945896841	299.780665793535	285.209662266721	2	15.7905625420064	0.834892962155371	306.386627164616	289.591884990409	2
1306.28522004357	15.2076114610605	0.811817571460949	297.918486401856	276.445216819344	2	15.6839517337852	0.831703783753115	305.216271612006	289.591884990409	2
1306.09551844322	14.9915493975242	0.802183801729061	294.383113187769	276.445216819344	2	15.336995066501	0.816973189105914	299.810480193627	289.591884990409	2
1305.90587193263	14.8655114714294	0.795742892401013	292.019446736684	276.445216819344	2	15.2041787927648	0.81026657728577	297.349307003268	280.827439543032	2
1305.7162804878	15.0313647841022	0.802842645710963	294.624893864566	276.445216819344	2	15.3357927989351	0.815566340358087	299.294198870971	289.591884990409	2
1305.52674408477	15.4394978827536	0.819781770640743	300.841165398293	289.591884990409	2	15.6549785516665	0.828603830362132	304.078659598391	289.591884990409	2
1305.33726269956	15.5339450518281	0.823870109057268	302.341492116717	289.591884990409	2	15.8488955150182	0.83668795511228	307.045348537033	292.148181579228	2
1305.14783630823	14.993208935727	0.80195559939784	294.299368150089	276.445216819344	2	15.5798522336311	0.825208440106262	302.832629010568	290.443983853349	2
1304.95846488683	15.2325057990515	0.811126944412091	297.665042066211	289.591884990409	2	15.3475426261296	0.816417864224455	299.606688659714	285.209662266721	2
1304.76914841143	14.6510053225854	0.787458238295251	288.979168109664	274.375833866491	2	15.0048275927013	0.802950909530753	294.664624210961	276.445216819344	2
1304.57988685814	15.1938473143755	0.810154885938272	297.308318832575	276.445216819344	2	15.4811324773503	0.822328506484299	301.7757592214	289.591884990409	2
1304.39068020305	15.4528243960984	0.820726462033406	301.187845538897	289.591884990409	2	15.6234249391177	0.828020154265223	303.864463816663	285.209662266721	2
1304.20152842227	15.1509732770296	0.809444962959267	297.04779333177	276.445216819344	2	15.4465974135521	0.821876650338221	301.609938347545	287.738908097985	2
1304.01243149195	14.811446847177	0.794387722113765	291.522130227425	276.445216819344	2	15.1764584857013	0.811120892817248	297.662821269274	276.445216819344	2
1303.82338938823	14.6886929786922	0.788311175686742	289.292176629807	270.237067960786	2	15.1935565035992	0.810234195006518	297.337423447208	276.445216819344	2
1303.63440208726	14.5719300996695	0.783816645903892	287.642786967564	269.871882733812	2	15.2691430416042	0.814113334876027	298.760979082233	276.445216819344	2
1303.44546956522	15.3369076811684	0.816225447300325	299.536076048199	285.209662266721	2	15.70766493921	0.830898546476783	304.920767943457	289.591884990409	2
1303.25659179829	15.2284996252801	0.812985536543967	298.347102881636	278.974462650609	2	15.5057021396094	0.824367800671701	302.524133559425	285.209662266721	2
1303.06776876268	14.9565940397121	0.801181282202902	294.01521144442	275.593117956405	2	15.0977026973417	0.807084743116913	296.181646616388	278.75805659018	2
1302.87900043459	14.9914514592358	0.801647515875676	294.186308541829	276.445216819344	2	15.3757741822389	0.817672855360109	300.067241710948	280.827439543032	2
1302.69028679027	15.1508019033261	0.8083253559393	296.636923155416	276.445216819344	2	15.3237214290691	0.815595607594007	299.304939277354	280.827439543032	2
1302.50162780594	15.1997673367524	0.811073396266601	297.645391121202	285.209662266721	2	15.5347760216805	0.825233320488292	302.84175954188	289.591884990409	2
1302.31302345786	15.2888522594936	0.81503245871386	299.09827651482	289.591884990409	2	15.7408286968972	0.83347564656849	305.866504751354	291.296082716288	2
1302.12447372231	15.0306280377067	0.804284906219853	295.154170493836	276.445216819344	2	15.6582200150553	0.830929360211742	304.932075879627	289.591884990409	2
1301.93597857556	15.0256116211954	0.803096655488516	294.718109644958	276.445216819344	2	15.2892755504536	0.814040949437544	298.734415281412	276.445216819344	2
1301.74753799392	14.8433872443416	0.794937546547795	291.723903222901	276.445216819344	2	15.2799146999224	0.813326330718889	298.472166551525	289.591884990409	2
1301.55915195369	14.7250629510049	0.790540682855728	290.110354782826	274.375833866491	2	15.1447481885961	0.809351981150265	297.013671133908	276.445216819344	2
1301.3708204312	15.4108012812893	0.819257279286876	300.648689063993	285.209662266721	2	15.8996493339396	0.838831878887733	307.832119541501	292.513366806202	2
1301.18254340278	15.1320279787152	0.808617758637926	296.744228259982	280.827439543032	2	15.299176858699	0.815721655110069	299.351195833655	289.591884990409	2
1300.99432084479	14.8370463007267	0.795587960649488	291.962590326411	276.445216819344	2	15.1008485677621	0.807747943681238	296.42502605932	276.445216819344	2
1300.80615273358	14.953335039488	0.799611082873576	293.438984193389	276.445216819344	2	15.3002003729928	0.814557325468686	298.92391347783	289.591884990409	2
1300.61803904555	14.5444465675117	0.78288050636713	287.299245162536	272.306450913638	2	14.8949242075314	0.798404705474266	292.996271271833	276.445216819344	2
1300.42997975708	14.7669957779157	0.792434927311329	290.805499185863	276.445216819344	2	15.2136520090799	0.812091435574405	298.018988269552	280.827439543032	2
1300.24197484459	14.849125750057	0.796361164072656	292.246338303307	276.445216819344	2	15.2067188999839	0.812179001220855	298.051122859598	276.445216819344	2
1300.05402428448	14.9633075250956	0.800173074912176	293.645222421527	276.445216819344	2	15.439731428079	0.820432513717979	301.079973228305	280.827439543032	2
1299.86612805319	15.0892564731148	0.805869489392042	295.73567628631	276.445216819344	2	15.3298948456574	0.815987895930792	299.448900127226	276.445216819344	2
1299.67828612717	14.5073591133021	0.780438238341741	286.402988640024	262.933363421305	2	14.6152701669997	0.785674651548598	288.324632555607	266.720469478813	2
1299.49049848288	14.6878825242435	0.790125597409903	289.958027915196	265.367931601132	2	15.3171121891889	0.817043464690245	299.836269726215	276.445216819344	2
1299.30276509679	15.2796546322293	0.814962530247073	299.072614366433	276.445216819344	2	15.7491044422257	0.833049135907922	305.709985091152	289.591884990409	2
1299.1150859454	15.2631005975148	0.813842656688129	298.661646376369	276.445216819344	2	15.5240344510279	0.82385351908151	302.335403974946	289.591884990409	2
1298.9274610052	14.7752550977033	0.792964718973737	290.999920612204	276.445216819344	2	15.1963527764874	0.811400007922959	297.765250131063	280.827439543032	2
1298.73989025271	14.8046096739591	0.794337308037656	291.503629414218	276.445216819344	2	15.1497528062676	0.809313665457095	296.999610150609	280.827439543032	2
1298.55237366445	14.9152648328611	0.799375124144339	293.352392734989	276.445216819344	2	15.2045853836239	0.811716589203385	297.881428222303	278.974462650609	2
1298.36491121698	15.0188870016272	0.804144905185865	295.102793315506	276.445216819344	2	15.2668727139375	0.814228467288131	298.803230044955	280.827439543032	2
1298.17750288684	15.272157894809	0.814327214753371	298.839468106823	287.738908097985	2	15.5484151658866	0.825499671021899	302.939504097571	289.591884990409	2
1297.9901486506	15.1784324769342	0.809351972973889	297.013668133365	276.445216819344	2	15.3307621847599	0.816090481496162	299.486546684083	278.149414545223	2
1297.80284848485	14.4811799965961	0.780063484911928	286.265462700074	270.237067960786	2	14.8044402187606	0.794325218199725	291.499192720134	273.523735003552	2
1297.61560236618	14.726403050128	0.790970037267198	290.267918034585	275.593117956405	2	14.9896551254575	0.802520918378472	294.506827289882	276.445216819344	2
1297.42841027121	14.9000288651204	0.798043244722409	292.863623440753	276.445216819344	2	15.2561636764948	0.813465443089998	298.523217610897	285.209662266721	2
1297.24127217655	15.4202537811283	0.819380141158175	300.693776561505	289.591884990409	2	15.8455571221883	0.836898060072238	307.122452253257	290.443983853349	2
1297.05418805884	15.2498959329331	0.812352630586911	298.114840866881	283.356685374297	2	15.5436585802499	0.824725528117702	302.655411352618	289.591884990409	2
1296.86715789474	14.9871211605515	0.801070277291634	293.974475180128	276.445216819344	2	15.1865523886994	0.810111405711122	297.292362583392	280.827439543032	2
1296.6801816609	14.5967681102608	0.784615055805359	287.935785145646	276.445216819344	2	15.1896382482901	0.810895358692237	297.580055402265	276.445216819344	2
1296.49325933401	14.707408248236	0.789872469475753	289.865135751169	276.445216819344	2	15.1622013859266	0.809387271411523	297.026621852873	280.827439543032	2
1296.30639089075	15.4581825594932	0.82107874860423	301.317126655307	289.591884990409	2	15.4184045643859	0.819187628204037	300.623128709173	289.591884990409	2
1296.11957630783	15.1622411322606	0.809812362733269	297.18262064818	280.827439543032	2	15.5908776556943	0.827456489776903	303.657611837718	291.296082716288	2
1295.93281556196	15.1167509274102	0.8075835745931	296.364706362296	280.827439543032	2	15.3779095233283	0.818734713979682	300.456919544783	289.591884990409	2
1295.74610862988	14.9432864803498	0.799071850053338	293.241098077997	276.445216819344	2	15.3643842181317	0.816858444578149	299.768371575587	289.591884990409	2
1295.55945548833	14.7187574355144	0.790171545682808	289.974889880738	276.445216819344	2	14.8973881275149	0.798149385852692	292.902574808635	276.445216819344	2
1295.37285611407	15.1487774865279	0.808160557188956	296.576445782186	276.445216819344	2	15.4153532888625	0.819558147204864	300.759100710507	280.827439543032	2
1295.18631048387	15.0035051969685	0.802681350582334	294.565702240395	274.375833866491	2	15.060371398966	0.805579006600429	295.629075743718	276.445216819344	2
1294.99981857451	15.3692079468668	0.817587108790977	300.035774680684	276.445216819344	2	15.4249621919496	0.819635401419423	300.787451240821	289.591884990409	2
1294.8133803628	15.1899648216228	0.810959134989833	297.603459845228	276.445216819344	2	15.6618184965179	0.830194049402501	304.662233625622	289.591884990409	2
1294.62699582554	15.1059359554203	0.807353846639207	296.28040145598	276.445216819344	2	15.3312530733401	0.816786780182127	299.742072380864	280.827439543032	2
1294.44066493955	14.8400390521044	0.795041072067219	291.761894721403	269.871882733812	2	15.4485765266657	0.820390236463502	301.064458442587	285.209662266721	2
1294.25438768168	15.0425089210568	0.805089611867107	295.449479066669	274.375833866491	2	15.4665130549007	0.822671255373656	301.901540226792	289.591884990409	2
1294.06816402878	15.2821460856148	0.815362232639878	299.21929600534	276.445216819344	2	15.5833876968645	0.827374376918045	303.627478296039	289.591884990409	2
1293.8819939577	15.1831122022325	0.809893940336404	297.212557763247	276.445216819344	2	15.3914525731597	0.817914688396574	300.155988905784	276.445216819344	2
1293.69587744534	14.971314449814	0.800304220735343	293.693349939961	276.445216819344	2	15.2370805334373	0.811724304828708	297.884259680378	276.445216819344	2
1293.50981446857	14.9593967754637	0.800023907783489	293.590481496027	276.445216819344	2	15.1246867687415	0.80713708862003	296.200856219145	276.445216819344	2
1293.32380500431	14.9069727011895	0.797323538635525	292.599507763049	274.375833866491	2	15.2845685912349	0.813725911882342	298.618803702032	280.827439543032	2
1293.13784902948	15.0290911563741	0.803894138393926	295.010767636683	276.445216819344	2	15.3718919135971	0.818380085798201	300.326779110803	287.738908097985	2
1292.95194652099	15.430855505996	0.820767692997694	301.202976360039	285.209662266721	2	15.3577199120166	0.817713857118492	300.082288418763	280.827439543032	2
1292.7660974558	14.9203380544459	0.798364442080379	292.981495526905	276.445216819344	2	15.1470939426083	0.807996400841655	296.516204156185	276.445216819344	2
1292.58030181087	14.3712261327017	0.774382623625878	284.180716501795	266.99097705435	2	14.7486126502816	0.791341015464084	290.404058550374	276.445216819344	2
1292.39455956316	14.9658332237218	0.800128694412513	293.628935792917	276.445216819344	2	15.2343024185542	0.811556642534776	297.822731452127	276.445216819344	2
1292.20887068966	15.4793481524186	0.821760931604574	301.567472218222	287.738908097985	2	15.7086087973089	0.83114709491082	305.011979535654	289.591884990409	2
1292.02323516736	15.347508127609	0.816315594386146	299.569157967469	280.827439543032	2	15.6690684827002	0.829313789312564	304.339198299887	289.591884990409	2
1291.83765297328	15.203693164502	0.810151881032055	297.3072161007	280.827439543032	2	15.3436667243668	0.816205599675159	299.528792423581	276.445216819344	2
1291.65212408445	14.8255561740209	0.793766642173657	291.294208090487	276.445216819344	2	15.1586441699652	0.808809347615355	296.814537033989	276.445216819344	2
1291.46664847789	14.9265328675262	0.799720168383968	293.479016081447	274.375833866491	2	15.0683762310401	0.805659640929151	295.658666698644	276.445216819344	2
1291.28122613065	14.6685631193372	0.788138374198351	289.228762434698	272.306450913638	2	15.0178674212838	0.803467511199237	294.854205211124	272.306450913638	2
1291.09585701981	15.0278978697747	0.803738800306227	294.953762110325	276.445216819344	2	15.3359843397845	0.81686896357404	299.772231806561	280.827439543032	2
1290.91054112243	15.02282648339	0.803593899660955	294.900586886684	276.445216819344	2	15.3673613017273	0.818434719706716	300.346828506016	280.827439543032	2
1290.72527841561	15.120166620538	0.806891222036484	296.110628804758	276.445216819344	2	15.4027084255891	0.818817611343355	300.487340981791	289.591884990409	2
1290.54006887645	14.7842318053299	0.792939736315477	290.990752547855	276.445216819344	2	14.8560426295524	0.796060163853211	292.135878105184	276.445216819344	2
1290.35491248207	14.4364045484754	0.777606918347779	285.363958940775	270.237067960786	2	14.920573839959	0.799028694786253	293.225261081728	276.445216819344	2
1290.16980920958	14.8528990335299	0.795936821063265	292.090614121524	276.445216819344	2	15.2564922371559	0.813702709233705	298.610288860514	283.356685374297	2
1289.98475903614	14.950838827797	0.799391622088849	293.358447103396	276.445216819344	2	15.2726481788294	0.812970718313137	298.341664929742	280.827439543032	2
1289.79976193891	14.9858559482024	0.801868342673693	294.267346927465	276.445216819344	2	15.1503946614547	0.80934872389921	297.012475797249	276.445216819344	2
1289.61481789504	14.8558766833247	0.796311383638211	292.228070022103	276.445216819344	2	15.0759063268789	0.806113156515731	295.82509654922	276.445216819344	2
1289.42992688172	14.9654876423832	0.800175362895597	293.646062059127	276.445216819344	2	15.3127467426667	0.815052394272166	299.105592408888	280.827439543032	2
1289.24508887615	14.5288630060654	0.781094552183512	286.643840813245	265.367931601132	2	15.1199289577362	0.806944276201848	296.130098470355	280.827439543032	2
1289.06030385553	15.1245932377521	0.807029977099274	296.161548740148	276.445216819344	2	15.3847802185299	0.818010933234972	300.191308560824	285.209662266721	2
1288.87557179708	14.6534135618494	0.787517720593695	289.000996753122	276.445216819344	2	15.236957955081	0.812712627837212	298.246951626353	285.209662266721	2
1288.69089267803	14.5787950088947	0.784157092153068	287.76772295666	274.375833866491	2	15.0376125401751	0.804524982267982	295.242272914127	276.445216819344	2
1288.50626647564	14.7848832148826	0.792168299776752	290.707652977149	276.445216819344	2	14.9678161871608	0.800514310928892	293.770448237252	276.445216819344	2
1288.32169316717	14.5296203293185	0.78171879899737	286.872925120439	269.871882733812	2	14.7666278999663	0.792283232899464	290.749830805222	274.375833866491	2
1288.13717272988	14.7956663114956	0.794006519953312	291.382237750781	276.445216819344	2	15.0412609382318	0.804467821802834	295.2212963304	280.827439543032	2
1287.95270514106	15.0914420047059	0.805874584779513	295.737546177005	276.445216819344	2	15.3931017965161	0.818523229202783	300.37930946729	289.591884990409	2
1287.76829037801	14.9389922145078	0.800161114434857	293.640833199829	276.445216819344	2	15.2030085825674	0.811418786101401	297.772141293186	285.209662266721	2
1287.58392841804	14.6343837186289	0.786749691642539	288.719147689139	272.306450913638	2	15.0528709151456	0.805119482152863	295.460440778554	280.827439543032	2
1287.39961923848	14.7875573822472	0.793008872081933	291.016123793345	276.445216819344	2	14.9998968296239	0.801711094799761	294.209640553227	276.445216819344	2
1287.21536281666	14.4883976120632	0.780104044711746	286.280347219201	272.306450913638	2	14.889763563613	0.798196895385564	292.920009720887	274.375833866491	2
1287.03115912994	14.8433900244175	0.795499482209254	291.930120761917	274.375833866491	2	15.0866489793262	0.806182114869524	295.85040268832	276.445216819344	2
1286.84700815567	14.7452565699829	0.792190983021841	290.715977209441	272.306450913638	2	15.0137487541599	0.803603930144788	294.904267844902	276.445216819344	2
1286.66290987124	14.812920794552	0.79389898100178	291.342773414462	274.375833866491	2	15.3301895065518	0.815788762659144	299.375822769742	289.591884990409	2
1286.47886425404	14.6741863191392	0.787089468416375	288.843837996093	275.593117956405	2	14.9670455074258	0.800540534579866	293.780071717552	274.375833866491	2
1286.29487128146	14.2887337905562	0.77080461108583	282.867667711363	267.802499780959	2	14.6582801504087	0.787640230688008	289.045955156524	276.445216819344	2
1286.11093093093	14.7378780652066	0.790397590892535	290.057843304152	276.445216819344	2	15.0992003207148	0.806224956763344	295.866124683766	276.445216819344	2
1285.92704317987	14.7731755473155	0.792410802870705	290.796646067762	270.237067960786	2	15.1345899287878	0.807853193533842	296.463650348673	276.445216819344	2
1285.74320800572	14.9122192212864	0.798185188755362	292.915713655276	276.445216819344	2	14.9597614905366	0.799874294769377	293.53557694077	276.445216819344	2
1285.55942538593	14.8326647122905	0.794411804436173	291.530967889103	276.445216819344	2	15.2456146452953	0.812498943529844	298.168534371471	276.445216819344	2
1285.37569529798	14.6528832948055	0.786781396340629	288.730782588406	272.306450913638	2	14.9523144410932	0.80063290102902	293.813968092419	274.375833866491	2
1285.19201771935	14.3933419655601	0.776003207467195	284.775433716678	267.802499780959	2	14.9433063437338	0.800969141048603	293.93736049143	274.375833866491	2
1285.00839262752	14.5990644512192	0.784246531514967	287.800545157433	272.306450913638	2	14.8216860714337	0.79397934156754	291.37226390464	272.306450913638	2
1284.82482	14.5967306294815	0.785006315074487	288.079368351217	272.306450913638	2	14.9493962402548	0.8006941890212	293.836459384191	276.445216819344	2
1284.64129981431	14.5794609844627	0.784715395030461	287.972607346988	270.237067960786	2	14.9800525014772	0.802430140315582	294.473513816455	276.445216819344	2
1284.45783204799	14.480779487892	0.780385385668039	286.383592917259	266.720469478813	2	14.8552658128529	0.796937902528483	292.457988129389	274.375833866491	2
1284.27441667857	14.6805094799277	0.787983544944044	289.17194363856	272.306450913638	2	15.0727951005215	0.805176009353557	295.481184968706	276.445216819344	2
1284.09105368361	14.2412363612707	0.767954528755211	281.821752663564	265.367931601132	2	14.7712245814707	0.792997729505784	291.012034722675	272.306450913638	2
1283.90774304069	14.5700634164628	0.782678399427093	287.225076536746	271.454352050699	2	15.0553319174804	0.804076680090713	295.077756265562	276.445216819344	2
1283.72448472738	14.7329415492441	0.790188034266726	289.980940814022	274.375833866491	2	15.0642436153257	0.804894720035095	295.377958220551	276.445216819344	2
1283.54127872128	14.3344407100086	0.773730402879613	283.941366401036	260.769302817014	2	14.7370054839586	0.791562648424219	290.485392779074	274.375833866491	2
1283.358125	14.5450373297352	0.781761525341495	286.888604711788	268.614022507568	2	14.8266634182093	0.793981544268633	291.373072245576	276.445216819344	2
1283.17502354116	14.3067244599373	0.771551675820467	283.141823387234	267.802499780959	2	14.6649778675885	0.788317951358722	289.294663146497	274.375833866491	2
1282.9919743224	14.1806483868114	0.765524962312556	280.930157331492	266.720469478813	2	14.5071925909398	0.780981368802195	286.602305100256	267.802499780959	2
1282.80897732135	14.3531807294287	0.77387242754157	283.99348620456	267.802499780959	2	14.6819625458786	0.789011512193765	289.54918411459	270.237067960786	2
1282.62603251569	14.4191520354925	0.777012379618232	285.145776821244	270.237067960786	2	14.7961008003546	0.79439043455695	291.523125632054	274.375833866491	2
1282.44313988307	14.5583802478866	0.781832566656748	286.914675250117	276.445216819344	2	14.8055111261095	0.793550899071626	291.215035305038	274.375833866491	2
1282.2602994012	14.4013340981293	0.775378472241634	284.546170173557	262.933363421305	2	14.6010160130954	0.784139755514275	287.761360806627	270.237067960786	2
1282.07751104775	14.0730505784095	0.760890389371526	279.229375032304	258.57819145517	2	14.5028532222194	0.780674458696035	286.489676108839	274.375833866491	2
1281.89477480046	14.468466198111	0.778226499571333	285.591331083006	270.237067960786	2	14.7498733761466	0.790808219993008	290.208534794933	274.375833866491	2
1281.71209063702	14.5353559534758	0.781283816686906	286.71329655843	271.454352050699	2	14.9884016674274	0.801209109801105	294.025423536678	276.445216819344	2
1281.5294585352	14.2532251306651	0.768753347564691	282.114900901538	265.367931601132	2	14.6806887069275	0.78861329733994	289.403048368476	276.445216819344	2
1281.34687847272	14.5523112818018	0.782010736707391	286.980059584819	274.375833866491	2	14.6040032654979	0.784408169330251	287.85986253977	270.237067960786	2
1281.16435042735	14.1534810057308	0.763415993254031	280.156213908891	261.85133311916	2	14.614581822184	0.784976261117862	288.068339236324	270.237067960786	2
1280.98187437687	14.2717987256812	0.769031528990559	282.216987124173	262.933363421305	2	14.6566931013634	0.786714099305596	288.706086115305	270.237067960786	2
1280.79945029906	14.0958746233809	0.761717503066601	279.532906846324	260.769302817014	2	14.4733615389037	0.779606014293035	286.09758144307	262.933363421305	2
1280.61707817172	14.2976325512379	0.770364038902098	282.705987793679	262.933363421305	2	14.7093865422627	0.789406062529674	289.693975066419	270.237067960786	2
1280.43475797267	14.3920430989914	0.77455782483114	284.245011338126	265.367931601132	2	14.6101238298796	0.784701113590904	287.967366385218	270.237067960786	2
1280.25248967972	14.0239914184773	0.758506086540854	278.354390410871	258.57819145517	2	14.2726715343669	0.769996641062172	282.57116118703	264.556408874523	2
1280.07027327071	13.8380327017912	0.749975040532346	275.22369158933	255.021016836867	2	14.2072273736151	0.766277089390955	281.206170771772	267.802499780959	2
1279.88810872349	13.67424425201	0.741336915684818	272.053697282241	253.682004337963	2	14.1315929471832	0.763140279744291	280.055033355045	262.933363421305	2
1279.70599601594	14.0474424430291	0.758710996417224	278.429587650205	261.85133311916	2	14.477095724299	0.778528748327764	285.702249465656	272.306450913638	2
1279.52393512591	13.7821488331573	0.746722797769953	274.030192858525	257.469110395471	2	14.1850935984403	0.766201135343754	281.178297373149	270.237067960786	2
1279.34192603129	14.1757000731805	0.764585228468924	280.585296498027	266.99097705435	2	14.4996833916315	0.779520540535838	286.066214528549	272.671636140612	2
1279.15996871	14.0526442455284	0.759723899181964	278.801299804699	262.933363421305	2	14.2147165913782	0.767159269235913	281.529910603704	270.237067960786	2
1278.97806313993	14.0524458471508	0.75856941215564	278.377629463548	260.769302817014	2	14.4530169852626	0.777744143256888	285.414317344751	267.802499780959	2
1278.79620929902	13.7160502249131	0.743080176090597	272.693433991265	254.791085397662	2	14.222939431047	0.7678391364792	281.779406336729	260.769302817014	2
1278.6144071652	14.0570066531987	0.759341419826431	278.660938626664	264.285901298987	2	14.3242585126098	0.772461776497515	283.475809526129	264.285901298987	2
1278.43265671642	14.0458923021395	0.758762874930939	278.448625878529	259.687272514869	2	14.2503774478965	0.769196687632708	282.277596569466	258.57819145517	2
1278.25095793064	13.7239518630432	0.744810397664237	273.328385747028	251.003979340153	2	14.0536123597815	0.760156610790636	278.960095071069	255.021016836867	2
1278.06931078585	13.9507938250866	0.755293670569516	277.175507201738	252.342991839058	2	14.3308659639241	0.772372098347394	283.442899695538	260.769302817014	2
1277.88771526002	13.9723769306913	0.755755783172906	277.345091960912	252.342991839058	2	14.4368616415056	0.776626327714182	285.004104599589	270.237067960786	2
1277.70617133116	13.6934287670373	0.744867636050019	273.349390925846	248.325954342343	2	14.0213310785368	0.758366696648523	278.303237507555	264.285901298987	2
1277.52467897727	13.7829325518345	0.748320449941123	274.616494674801	251.829027445539	2	14.0156415661288	0.758095718864533	278.203794856777	260.769302817014	2
1277.3432381764	13.7935389203822	0.747681976445634	274.382189500743	253.682004337963	2	14.0516587417743	0.759462741882806	278.705461047307	257.212128198712	2
1277.16184890656	13.5379553063488	0.734959713994803	269.71341007763	252.086009642298	2	13.8301978699776	0.74951918938638	275.056404641862	256.360029335772	2
1276.98051114582	13.5324334413276	0.734818376974169	269.661542622748	251.829027445539	2	13.7751671197844	0.745543578522734	273.597446357812	254.791085397662	2
1276.79922487223	13.6723535299419	0.741142828691055	271.982471793357	255.021016836867	2	14.0470264187793	0.758494798416536	278.350247927351	260.769302817014	2
1276.61799006387	13.8075216372063	0.746592974525858	273.98255069637	255.021016836867	2	14.1640243408306	0.764691174830998	280.62417639043	262.933363421305	2
1276.43680669884	13.5479081633589	0.735904927117052	270.060281681063	249.664966841248	2	13.9796439205207	0.756519118783103	277.625218676077	258.57819145517	2
1276.25567475522	13.5210406859795	0.73363199535665	269.226167695904	252.086009642298	2	14.090057242233	0.760518459485027	279.092885268189	261.85133311916	2
1276.07459421112	13.3833111962047	0.726128400485315	266.472519948888	247.433279343074	2	13.5812739723056	0.738168408615622	270.890927636211	248.325954342343	2
1275.89356504469	13.4324787794404	0.72885313228471	267.472434217886	247.717312297387	2	13.7019150983806	0.742567256987648	272.505204408451	252.342991839058	2
1275.71258723404	13.2201069783281	0.719842107521243	264.165594168057	243.822003209664	2	13.6750301830802	0.741371522063291	272.066397031861	255.021016836867	2
1275.53166075734	13.7245674195793	0.742878176664799	272.619304820743	256.360029335772	2	13.9151227793021	0.752863940704679	276.283851897463	258.57819145517	2
1275.35078559274	13.6452699909543	0.739593334054586	271.413842691188	252.342991839058	2	13.9466511745389	0.754055611852125	276.721167960845	258.57819145517	2
1275.16996171842	13.4361718536271	0.730472679018598	268.066770838056	245.079863435908	2	13.876971142853	0.750411099252558	275.383715169103	260.769302817014	2
1274.98918911256	13.4453266476078	0.728099551434136	267.195887276459	252.342991839058	2	13.7167614013587	0.742689151744403	272.549936997039	257.469110395471	2
1274.80846775337	13.3476320494658	0.723742196288707	265.596837569632	252.086009642298	2	13.5983464667042	0.736879303975262	270.41785570876	255.021016836867	2
1274.62779761905	13.089964807644	0.710836327907264	260.860678968159	243.45681798269	2	13.6108841851673	0.73675663892452	270.372840439892	252.342991839058	2
1274.44717868783	13.1133786522335	0.713721176794984	261.919352547472	245.485624799212	2	13.5570361836957	0.73631503236258	270.210780929057	252.086009642298	2
1274.26661093794	13.1554702424712	0.716292965559213	262.863140219628	247.717312297387	2	13.5929240460693	0.736359070020519	270.226941742593	251.003979340153	2
1274.08609434764	13.3949683222922	0.72527498270743	266.159335137923	251.003979340153	2	13.5634081746722	0.735546251450307	269.928655912538	252.342991839058	2
1273.90562889518	13.4021263319766	0.726489692926443	266.605106013779	252.086009642298	2	13.6992843575919	0.741987985963424	272.292625187675	256.130097896566	2
1273.72521455884	13.0396676572748	0.710212268102128	260.631663288891	244.471221390951	2	13.2411644521729	0.717785805945106	263.410978507243	248.325954342343	2
1273.54485131691	13.1451648432344	0.714602941264007	262.242939945933	244.471221390951	2	13.400208004798	0.7280422213805	267.174848457634	252.342991839058	2
1273.36453914767	13.0286207740066	0.708193069833423	259.890663693532	238.479478592821	2	13.3497970606353	0.725736785174516	266.328806084165	248.325954342343	2
1273.18427802945	13.2132638508183	0.717356784946917	263.253537610534	247.717312297387	2	13.3385497603178	0.724591796855018	265.90862155123	249.664966841248	2
1273.00406794055	12.9194587334381	0.703004819028093	257.986694278069	242.198957756446	2	13.4565415265492	0.730042466299825	267.908892607141	252.342991839058	2
1272.82390885933	13.0236153245453	0.706133525976157	259.134858189679	245.485624799212	2	13.1217383580048	0.713565822514138	261.862341078599	246.500028207473	2
1272.64380076411	12.507230925412	0.682923142722677	250.617178244368	232.014347537503	2	12.9775911351858	0.706966030809715	259.440368428253	243.213361164707	2
1272.46374363328	12.6427055732656	0.690035085149335	253.227098499376	236.207214958316	2	13.1445444286161	0.71530818701228	262.501749010005	246.702908889125	2
1272.28373744518	12.9121078449408	0.703864006610621	258.30199647541	241.184554348185	2	13.2453050156663	0.720276602947117	264.325044054553	248.325954342343	2
1272.10378217822	12.6992607284256	0.693064347459305	254.33876850262	236.207214958316	2	13.0736141793708	0.711279750595354	261.023404955765	245.485624799212	2
1271.92387781078	12.5439661344655	0.684624430430797	251.241511933062	233.596816854391	2	12.9309361428548	0.70374020349165	258.256563561524	238.912290713679	2
1271.74402432127	12.6386831341175	0.689013297498772	252.852125794939	233.894375187481	2	13.1155212533555	0.712969047285908	261.64333821519	241.184554348185	2
1271.56422168811	12.666899843564	0.688455614243542	252.647468791776	236.640027079174	2	12.9230744896751	0.703923343919433	258.323771910988	239.926694121941	2
1271.38446988974	12.4997821809547	0.682817192556333	250.578296955885	235.3415907166	2	12.921857246663	0.704528518323361	258.545857079831	241.184554348185	2
1271.20476890459	12.7096533273638	0.693295289458294	254.423518935728	236.640027079174	2	13.0231160422131	0.709045984199182	260.203663763757	247.10867025243	2
1271.02511871114	12.716863756222	0.692569596535239	254.157206226039	236.640027079174	2	13.0419406519388	0.709475098491063	260.361138897118	245.485624799212	2
1270.84551928783	12.2806442953042	0.671485718382971	246.419905030031	229.701507766668	2	12.6034630392878	0.687851175166303	252.425653471015	236.207214958316	2
1270.66597061317	12.1571361132736	0.664876290449441	243.994396103936	228.97113731272	2	12.6281107650818	0.688305020920493	252.592204485555	235.3415907166	2
1270.48647266563	12.2201584934476	0.667958058074624	245.125334357323	228.97113731272	2	12.4253261618167	0.676731409533304	248.344953738729	229.701507766668	2
1270.30702542373	12.2125013532998	0.667145416531038	244.827113491992	229.701507766668	2	12.3351628821536	0.675031055016843	247.720962510035	225.319285042979	2
1270.12762886598	12.02611635129	0.653418170255643	239.789527984361	223.128173681135	2	12.5748906193528	0.686540684599457	251.944733397536	229.701507766668	2
1269.94828297091	11.892152206679	0.65097072743635	238.891372430809	221.78916118223	2	12.2999707976223	0.671860646873729	246.557495213346	228.97113731272	2
1269.76898771707	11.8208488758797	0.646976668487404	237.425644121272	221.78916118223	2	12.2155462516469	0.663925085272993	243.645325553621	226.780025950876	2
1269.589743083	11.4605511058693	0.628503258526182	230.646325062651	215.067047930153	2	12.0900590627695	0.66056639181469	242.412761851428	223.128173681135	2
1269.41054904728	11.807306130033	0.646254908591716	237.160774742697	221.78916118223	2	12.2630527518708	0.669809851092303	245.8049000533	228.97113731272	2
1269.23140558848	11.8857530973075	0.646709743603638	237.327688792205	216.433111186611	2	12.1082406680702	0.658445239625174	241.634347498322	224.588914589031	2
1269.0523126852	11.2122633122295	0.616329274558985	226.178751306566	206.086196422347	2	11.9081569905432	0.646234718868161	237.153365575793	219.111136184421	2
1268.87327031603	11.2661247339518	0.609900501864472	223.819538722483	206.086196422347	2	11.7682726362404	0.63939008428372	234.641541186848	216.433111186611	2
1268.69427845959	11.2875843169302	0.617163499619053	226.484892828937	208.128528617646	2	11.5420950550466	0.627897946516634	230.424189395692	212.36197217479	2
1268.5153370945	10.8321086628105	0.586183720120875	215.116022110173	197.930393019927	2	11.1966501702334	0.612587731302554	224.805690482375	206.086196422347	2
1268.33644619941	10.9198994302582	0.600532976018625	220.381870926869	200.851874835719	2	11.1671281664769	0.611677474531308	224.471647060479	203.543425212305	2
1268.15760575296	11.1509253607174	0.605295321168904	222.129542705321	200.730146426728	2	11.2057466789011	0.608007020131695	223.124674221283	199.391133927823	2
1267.97881573382	11.154361977921	0.608513742136575	223.310629610803	204.868912332433	2	11.1400840842443	0.604083529631761	221.684842918976	196.469652112031	2
1267.80007612067	10.7524747548176	0.582969818065225	213.936593542077	196.469652112031	2	11.1497688510015	0.606809043152382	222.685044061789	201.52814377456	2
1267.62138689218	10.8538036631652	0.587388969193909	215.558320961784	196.469652112031	2	11.1581076414314	0.603712592142689	221.548717342025	197.930393019927	2
1267.44274802706	10.1431773873253	0.550031510594164	201.848987839286	184.296811212896	1	10.4149199956437	0.564827889072451	207.278920419517	193.061256660273	1
1267.26415950402	10.2733012964649	0.556278432167956	204.141465220117	184.296811212896	1	10.5949830037927	0.572017938078814	209.917504003359	189.531132799524	2
1267.08562130178	10.4006056591372	0.56135379713029	206.004008112351	185.879280529784	2	10.4291516305202	0.562164065691507	206.301358147412	185.879280529784	2
1266.90713339907	10.2397771316341	0.552940263361391	202.916433595812	179.617030156118	1	10.0676697052911	0.546780249260811	200.655849270498	184.296811212896	1
1266.72869577465	10.1585531013276	0.54639236253883	200.513503712617	180.15804530719	1	10.2032015005071	0.553273655229307	203.038780788285	184.296811212896	1
1266.55030840727	9.53148272036848	0.515332650682331	189.115299646013	179.305946444251	2	10.2343909592819	0.553157739928165	202.996242523185	180.401502125173	2
1266.3719712757	-2.93078928093314	8.3526431163818e-05	0.0306522903933849	0	1	-2.93766470436067	7.09325139207513e-05	0.034707480969186	0	1
1266.19368435872	9.52677059019186	0.514778043517108	188.911771497548	179.305946444251	2	9.93030752849734	0.537263582365384	197.16345011982	179.305946444251	2
1266.01544763514	9.49133007223906	0.509686630391087	187.043339296185	169.689402133935	2	9.87408228162941	0.531165941614135	194.925755387535	179.305946444251	2
1265.83726108374	9.24524754790349	0.496367824954062	182.155642237178	179.305946444251	2	9.40248239932636	0.505394091623685	185.468075718058	179.305946444251	2
1265.65912468337	8.75109799922298	0.468832377536783	172.050762636961	161.046685095549	2	8.91656291073275	0.477933040693611	175.390497927558	161.046685095549	2
1265.48103841283	8.76978750757941	0.470115027919355	172.521465999381	161.046685095549	2	9.09502430757312	0.486992128526471	178.714976024886	164.333352138316	1
1265.30300225098	8.98451617805833	0.478995224840185	175.78029522236	162.304545321793	1	9.35227988764766	0.500896360244143	183.817511143034	173.219525994684	2
1265.12501617668	8.81487111914963	0.471197983815724	172.918886051408	161.046685095549	2	8.87336081313924	0.47587316603791	174.634571028243	161.046685095549	2
1264.94708016878	8.36682497200188	0.445446100245994	163.4685336018	147.859440788153	1	8.4273300835514	0.45105451791486	165.526694649006	151.673597603216	1
1264.76919420616	-1.21625016981438	0.0903744034915802	22.1102264385411	0	1	8.17251371536381	0.435336237024477	159.758444962965	148.752115787423	1
1264.59135826772	-2.011390314513	0.0318450124163866	15.5818552214302	0	1	-2.93865433487735	6.23510601160347e-05	0.0305085511956282	0	1
1264.41357233235	7.75095741396356	0.630471941102472	154.245857702628	142.787423746847	2	8.15898607919155	0.433617003662118	159.127525629495	146.074090789614	1
1264.23583637897	7.06213534948409	0.581828721063319	142.345224689149	130.601057468936	1	7.50707315591582	0.61602148034895	150.710531912828	132.404441305845	1
1264.05815038651	7.51684570416177	0.613687675780398	150.139563303571	142.787423746847	2	7.82449432474312	0.637550314162977	155.977591746094	142.787423746847	2
1263.8805143339	-2.93866725620322	6.85546291346132e-05	0.0335439751747346	0	1	-2.94005554461822	6.49702607723203e-05	0.0317901335322429	0	1
1263.70292820008	6.91097572480566	0.365552162433554	134.149285210893	119.5372976295	1	7.44236603882725	0.393846580783247	144.532689789328	141.326682838951	2
1263.52539196403	6.11174865158497	0.505950182410795	123.781432214555	119.5372976295	1	6.4689635153252	0.533188895117865	130.445422045523	119.5372976295	1
1263.34790560472	0.18397022790479	0.103795836881706	38.0906988290031	0	1	0.436286448733993	0.175575143554659	42.9547087559426	40.5761363304482	1
1263.17046910112	-2.93714303345617	6.80919563108099e-05	0.0333175880450601	0	1	-2.93835513750259	7.36774449829267e-05	0.0360505835512913	0	1


==> data/paper_result_s.txt <==
wavelength	snr_fw	ngmi_fw	datarate_fw	netrate_fw	modfmt_fw	snr_bw	ngmi_bw	datarate_bw	netrate_bw	modfmt_bw
1525.92021377672	17.1951331190824	0.701062593315225	343.031922467618	323.74346640187	3	17.2273906648008	0.702213489884416	343.595059434923	325.961628521268	3
1525.66136386768	18.1181156577042	0.73786872273299	361.041266359527	340.028022449156	3	18.1327025825927	0.738766158080606	361.480384029645	336.457322452077	3
1525.40260176391	17.8350400633411	0.727014726122986	355.730374922602	336.457322452077	3	17.9392364240303	0.731254724364612	357.805018131287	334.671972453537	3
1525.14392742072	17.5832091557754	0.716845115751905	350.754355620471	331.732456799376	3	17.5142534845389	0.71426378767543	349.491304444961	328.125689125558	3
1524.88534079349	18.1173460021715	0.73792875880794	361.070642181892	341.813372447696	3	18.0336602336062	0.734760310481005	359.520311396608	341.813372447696	3
1524.6268418376	18.0237264074491	0.73440760992342	359.347734009827	340.028022449156	3	18.234223989814	0.742601641713649	363.357097088909	341.813372447696	3
1524.36843050847	18.152285857006	0.739649628338274	361.912668541499	341.813372447696	3	18.2001420323908	0.74142192483846	362.779858263842	341.813372447696	3
1524.11010676157	17.9551787712212	0.731808157465517	358.075814522894	336.457322452077	3	18.226350696752	0.742308066940702	363.213450116852	341.813372447696	3
1523.85187055235	18.3650776651467	0.747791628735663	365.896572511958	346.249696686493	3	18.4583349233225	0.751376220932565	367.650523677361	346.249696686493	3
1523.59372183635	18.3247482013786	0.746146806341322	365.091756232458	344.770921940227	3	18.2182798581618	0.742208717172536	363.164837992492	341.813372447696	3
1523.33566056911	18.1835972121576	0.740715289526158	362.434099594112	343.292147193962	3	18.4201916366622	0.749973112222228	366.963978591477	346.249696686493	3
1523.07768670618	18.3935690171364	0.749002088402871	366.488853872669	344.770921940227	3	18.4952626310716	0.75279560344703	368.345031581929	349.135110825546	3
1522.81980020318	18.1481985437771	0.739410284833488	361.795557083322	341.813372447696	3	18.2197557140434	0.742106170901273	363.114661810067	343.292147193962	3
1522.56200101574	18.2969893021201	0.745086814092669	364.573099007949	344.770921940227	3	18.214090807365	0.742158536962095	363.140284672686	343.292147193962	3
1522.30428909953	18.1796708425582	0.740575608374172	362.365753208845	341.16415426641	3	18.4760140882982	0.752093738681012	368.001607154074	347.692403756019	3
1522.04666441022	18.2254464271064	0.742310164985307	363.214476696049	344.734854263488	3	18.4498075773108	0.751040661849538	367.486333662875	347.692403756019	3
1521.78912690355	18.1704349147275	0.740227172929845	362.195262754123	341.506797195422	3	18.1325524651595	0.738894464817302	361.543164881132	341.813372447696	3
1521.53167653527	18.6368991458218	0.758385318553908	371.080095094719	350.577817895072	3	18.4903932790453	0.752689507848445	368.293118703542	349.135110825546	3
1521.27431326116	18.3478646072091	0.747236417152187	365.624905903766	343.292147193962	3	18.5517549383093	0.755160080837847	369.501977099686	349.135110825546	3
1521.01703703704	18.3996458070497	0.74916862893649	366.570342629823	346.249696686493	3	18.3695275018377	0.747997351250423	365.997233124015	346.249696686493	3
1520.75984781874	18.670599155752	0.759413221156716	371.583050764174	350.577817895072	3	18.8006349234978	0.764561871467712	374.102300016858	350.577817895072	3
1520.50274556213	18.7237609174736	0.761523809699275	372.61576774579	350.577817895072	3	18.7730104487499	0.763398947835665	373.533278173463	357.069999707945	3
1520.24573022312	18.5257327603433	0.753955038337649	368.912346374213	349.135110825546	3	18.5895641248553	0.75657802113381	370.195779322635	347.692403756019	3
1519.98880175765	18.8232530541881	0.765331057496843	374.478664930383	357.069999707945	3	18.75571008364	0.762695516605847	373.189087270412	353.823908801508	3
1519.73196012166	19.0157427323274	0.772621281726076	378.045792397201	360.316090614381	3	18.9090708750842	0.768449011489058	376.004288693957	360.316090614381	3
1519.47520527116	18.6497477320702	0.758781602816541	371.273998112439	350.577817895072	3	18.6791515571765	0.759977544470714	371.859175768046	350.577817895072	3
1519.21853716216	18.608018580245	0.757413821364054	370.604738754379	350.577817895072	3	18.7388735095612	0.76226823047784	372.980014951718	353.823908801508	3
1518.96195575072	19.1953338083343	0.779309369693141	381.318292876974	363.075267884851	3	19.2029490596663	0.779725515468948	381.521914189626	365.834445155322	3
1518.70546099291	18.91844678037	0.769138931489231	376.341868513883	360.316090614381	3	19.1048838003471	0.775969556672943	379.68411285949	360.316090614381	3
1518.44905284484	19.222401376685	0.780253286014751	381.780153819974	368.593622425792	3	19.2462554476925	0.781079530508963	382.184437602878	363.075267884851	3
1518.19273126266	19.1864221010624	0.779014336362504	381.173932228488	360.316090614381	3	19.2907335559924	0.782948179111538	383.098772683183	367.45749060854	3
1517.93649620253	19.0945673533069	0.775754192697037	379.578734653051	360.316090614381	3	19.0745412268559	0.775120163314791	379.268502271568	360.316090614381	3
1517.68034762065	18.9317373710446	0.769659318158324	376.596495192339	360.316090614381	3	19.0179344218929	0.77284245960834	378.154015364571	360.316090614381	3
1517.42428547326	19.4672722748159	0.789408540403426	386.259845852573	368.593622425792	3	19.4534647430884	0.788882556227374	386.002480298029	368.593622425792	3
1517.1683097166	19.5415770141489	0.792148883023611	387.600703296951	368.593622425792	3	19.708159543569	0.797872192086558	390.401134712718	368.593622425792	3
1516.91242030697	19.3038744793235	0.78348190233949	383.35992497785	367.45749060854	3	19.3197709553414	0.784002711226066	383.614758248522	368.593622425792	3
1516.65661720067	19.7230536316694	0.798578999490012	390.746977587139	368.593622425792	3	19.852529877334	0.802990435739384	392.905505901008	368.593622425792	3
1516.40090035407	19.7740058742611	0.800472437406612	391.673442149359	368.593622425792	3	19.9279215796965	0.805749860444082	394.255700263655	368.593622425792	3
1516.14526972353	19.3839867805257	0.786453516878207	384.813944430277	368.593622425792	3	19.5689009606543	0.793199088378336	388.114571766403	368.593622425792	3
1515.88972526546	19.973377781887	0.807262552894779	394.995864985625	371.965950200812	3	19.9867846126813	0.807697854363395	395.208859233295	368.593622425792	3
1515.6342669363	19.8707066871152	0.803578929495529	393.193457571024	368.593622425792	3	20.0880331769004	0.811405211098449	397.022879436662	386.122513320547	3
1515.3788946925	19.625680960519	0.795086581799211	389.038127669944	368.593622425792	3	19.6195895335618	0.795079871645721	389.034844372741	368.593622425792	3
1515.12360849057	19.5905170237127	0.793760633420492	388.389337353955	368.593622425792	3	19.5915297044605	0.793812890834422	388.414907055341	368.593622425792	3
1514.86840828701	19.912209466171	0.805285735466925	394.028602591212	368.593622425792	3	19.9946335690635	0.808235326133212	395.471845700167	374.436586057377	3
1514.6132940384	19.8227950245361	0.802182406739457	392.510135011308	368.593622425792	3	19.8981565242718	0.804840171627603	393.810586936344	368.593622425792	3
1514.3582657013	19.4984607436003	0.790874750847667	386.977266796474	368.593622425792	3	19.740846731374	0.799450255682386	391.173285722078	368.593622425792	3
1514.10332323232	19.836537442771	0.802605337613907	392.717076292039	368.593622425792	3	19.9218929408599	0.805660435713023	394.211944488203	368.593622425792	3
1513.84846658812	20.16812812144	0.814007711364973	398.296290225029	386.122513320547	3	20.1546386390486	0.813457786783357	398.027210561897	386.122513320547	3
1513.59369572535	19.8015923130238	0.801570315446154	392.210636999191	368.593622425792	3	19.8838718161791	0.804198224472158	393.496480365897	368.593622425792	3
1513.33901060071	20.2574626212729	0.817040989553056	399.780481876615	386.122513320547	3	20.3625582898942	0.820520103620871	401.482822293214	386.122513320547	3
1513.08441117093	19.8994813386714	0.804804823396331	393.793290946165	368.593622425792	3	20.0403785504874	0.809681556412845	396.179490292653	380.279549688962	3
1512.82989739277	19.5073804521816	0.790836952018081	386.958771721564	368.593622425792	3	19.6226597110006	0.795191234721643	389.089334642782	368.593622425792	3
1512.57546922301	19.6991666423697	0.797817328921177	390.37429000973	368.593622425792	3	19.7256078700649	0.79880193761421	390.856061845897	368.593622425792	3
1512.32112661846	19.6558872512924	0.796337779489816	389.650342261463	368.593622425792	3	19.6767938464063	0.797047850312036	389.997781935975	368.593622425792	3
1512.06686953598	19.6180222588636	0.79506935033856	389.029696267198	368.593622425792	3	19.7415182505353	0.799591627796764	391.242459500056	368.593622425792	3
1511.81269793243	19.7399839495215	0.799353342837285	391.12586599111	368.593622425792	3	19.7670076819872	0.800411211609956	391.643484192777	368.593622425792	3
1511.55861176471	19.6158411833071	0.795104085321481	389.046692193214	368.593622425792	3	19.4406450328155	0.78864610614215	385.886784598279	368.593622425792	3
1511.30461098975	19.768051287444	0.800577157211736	391.724681848088	368.593622425792	3	19.7391242849476	0.799582040800671	391.237768555579	368.593622425792	3
1511.05069556452	19.8389061444479	0.802915331887336	392.86875737242	368.593622425792	3	19.8218159127457	0.802283403272865	392.559552902589	368.593622425792	3
1510.79686544599	20.0802750531576	0.811182301027074	396.91380890423	386.122513320547	3	20.1060728319906	0.812036327412741	397.331686445703	386.122513320547	3
1510.5431205912	19.9130608181674	0.805431225815439	394.099791432874	368.593622425792	3	19.9220975540295	0.805570159246242	394.167771956037	368.593622425792	3
1510.28946095718	19.5746038370187	0.793310185105359	388.16893171117	368.593622425792	3	19.6531084877171	0.796409880633589	389.685621556344	368.593622425792	3
1510.03588650101	19.8856924974759	0.804512587261753	393.650298973672	368.593622425792	3	19.7186578258093	0.798492611686085	390.704707788777	370.865886060298	3
1509.78239717979	19.8960233731274	0.804843843227956	393.812383460848	368.593622425792	3	19.9247291305071	0.805901742065158	394.330016373175	368.593622425792	3
1509.52899295065	19.6263030291131	0.795446528690348	389.214250708357	368.593622425792	3	19.7827388660568	0.800965519311383	391.914708528909	368.593622425792	3
1509.27567377077	19.9700606393525	0.807297100933847	395.012769439482	368.593622425792	3	19.9420052462293	0.806449956482285	394.598259247956	368.593622425792	3
1509.02243959732	19.5899303171249	0.79410716180959	388.558894681126	368.593622425792	3	19.5853901473444	0.793693787844325	388.356629623262	368.593622425792	3
1508.76929038752	19.7160723326476	0.798746815544151	390.829090460114	368.593622425792	3	19.666356681887	0.797167063992596	390.056113529211	365.834445155322	3
1508.51622609862	19.7114904223087	0.798657766148487	390.785518337338	368.593622425792	3	19.7808276114956	0.801002760873674	391.932930931346	368.593622425792	3
1508.26324668791	19.7766547453907	0.800822078496602	391.844522529936	368.593622425792	3	19.7577554281342	0.800180864704816	391.530774796415	368.593622425792	3
1508.01035211268	19.8887306202314	0.80475294671441	393.767907538035	368.593622425792	3	19.9164716735562	0.80562445728777	394.194340142315	368.593622425792	3
1507.75754233026	19.8880139529489	0.804451712646413	393.620512851108	368.593622425792	3	19.8305119530682	0.802573545740051	392.701520437667	368.593622425792	3
1507.50481729802	19.849949267689	0.803517855056872	393.163573674342	368.593622425792	3	19.9642182156948	0.807303970534046	395.016130754413	368.593622425792	3
1507.25217697335	19.7904074484998	0.801076390220488	391.968957980326	368.593622425792	3	19.8439875764173	0.803576845209406	393.192437723891	368.593622425792	3
1506.99962131367	19.5672218567009	0.793657684843498	388.338964322191	368.593622425792	3	19.7637061578835	0.800252882422074	391.566013270466	368.593622425792	3
1506.74715027643	19.773902641531	0.800783268938622	391.825532902746	368.593622425792	3	19.7558341878751	0.800319941968389	391.598825697361	368.593622425792	3
1506.4947638191	20.031941326847	0.809903372726983	396.288025646556	368.593622425792	3	20.1846044978158	0.815036754203063	398.799803814853	386.122513320547	3
1506.24246189918	19.6271656083732	0.795559014667726	389.269290417277	368.593622425792	3	19.7240366517852	0.799423701463383	391.160292667134	368.593622425792	3
1505.99024447421	19.2785198661286	0.783057120895383	383.152078208118	363.075267884851	3	19.6550078337336	0.796716437516133	389.83562071158	368.593622425792	3
1505.73811150176	19.5502200992723	0.792875620554139	387.95629803928	368.593622425792	3	19.5813243393555	0.7939486485978	388.481333715393	368.593622425792	3
1505.4860629394	19.1217145053206	0.777569642590685	380.467039453649	355.9879694058	3	19.336263860312	0.785414345465749	384.305474900183	363.075267884851	3
1505.23409874477	19.3347468687169	0.785039012785927	384.121823551571	363.075267884851	3	19.2828530628679	0.783516096803145	383.376656426251	364.698313338069	3
1504.9822188755	19.6090559903537	0.794922620445116	388.957900912673	368.593622425792	3	20.0166842708134	0.809066466556931	395.878525075315	386.122513320547	3
1504.73042328928	19.8827063106444	0.804425309907342	393.607593915726	368.593622425792	3	19.8552271134286	0.803564434756513	393.186365253964	370.865886060298	3
1504.47871194379	19.5225996651185	0.792022568919384	387.538897446203	368.593622425792	3	19.6337339540523	0.795725061424851	389.350537568187	368.593622425792	3
1504.22708479679	19.8005917110864	0.801679324567711	392.26397547266	368.593622425792	3	19.7817229043932	0.801100255551133	391.980635354543	368.593622425792	3
1503.97554180602	19.7626324799892	0.800410036007839	391.642908967315	368.593622425792	3	19.8980272693832	0.805175781932437	393.974802013806	368.593622425792	3
1503.72408292928	19.7070442212305	0.798286732073603	390.603970308358	368.593622425792	3	19.7561041413844	0.800492630435835	391.683322656036	368.593622425792	3
1503.47270812437	19.4901909627288	0.790913037745616	386.996000684623	368.593622425792	3	19.7741613414828	0.800806902921923	391.837097078049	368.593622425792	3
1503.22141734916	19.6258016335084	0.795370515921962	389.177057444418	368.593622425792	3	19.5188524891899	0.791851467011022	387.455176795403	368.593622425792	3
1502.9702105615	19.4229889215353	0.788662113355894	385.894616973528	368.593622425792	3	19.7068600658328	0.798575594420889	390.745311477125	368.593622425792	3
1502.7190877193	19.3413442880062	0.785155312464432	384.178729315308	368.593622425792	3	19.3680090455152	0.786655286884493	384.912671068686	365.834445155322	3
1502.46804878049	19.6452878673759	0.796129540844549	389.548450499587	368.593622425792	3	19.509578243133	0.791485928333851	387.276317680166	365.834445155322	3
1502.21709370302	19.5635785083516	0.793186371331087	388.108349278985	368.593622425792	3	19.5323461340577	0.792385585370945	387.716522429269	368.593622425792	3
1501.96622244489	19.3581613951563	0.786224086026041	384.701683261242	368.593622425792	3	19.7283684373762	0.799537886967182	391.216163959169	368.593622425792	3
1501.7154349641	19.5630118841425	0.793736447880449	388.377503300369	368.593622425792	3	19.6964193672731	0.798560816502957	390.738080599815	368.593622425792	3
1501.4647312187	19.8134101218614	0.802491148920925	392.661203439528	368.593622425792	3	20.008136312962	0.808975326818515	395.833930141881	368.593622425792	3
1501.21411116675	19.8101072593247	0.802256227834777	392.546255883378	368.593622425792	3	19.589138951085	0.794701444318688	388.849678804439	365.834445155322	3
1500.96357476636	19.5853481391838	0.794455856508739	388.729511989971	368.593622425792	3	19.915326220966	0.806179347041352	394.465849278224	368.593622425792	3
1500.71312197564	19.7314928822764	0.79925937957949	391.079889501607	368.593622425792	3	19.7319122855266	0.799772802098924	391.331108601811	368.593622425792	3
1500.46275275275	19.4804291591409	0.790392952670272	386.741521576847	368.593622425792	3	19.7500169427454	0.799952498290892	391.419034460042	368.593622425792	3
1500.21246705588	19.6271298291521	0.795494817438986	389.237878530519	368.593622425792	3	19.6338106125088	0.795782028008226	389.378411479586	368.593622425792	3
1499.96226484323	19.531552766265	0.792655984345894	387.848829417396	368.593622425792	3	19.655399200025	0.796656138936267	389.806116444813	368.593622425792	3
1499.71214607304	19.5610864682663	0.793171915371245	388.101275936686	368.593622425792	3	19.5302251376941	0.792229464934511	387.640132255329	368.593622425792	3
1499.46211070357	19.4098581019976	0.788093126640513	385.616210154084	365.834445155322	3	19.7543712765893	0.800094919872665	391.488721745403	368.593622425792	3
1499.21215869312	19.6326791844019	0.796000519126638	389.485319805755	368.593622425792	3	19.7179494112353	0.799502707275264	391.198950435776	368.593622425792	3
1498.96229	19.7430703615866	0.799983172016422	391.434043201256	368.593622425792	3	19.966559423092	0.80767962459637	395.199939356399	368.593622425792	3
1498.71250458257	19.5202891929109	0.792059970257436	387.557198027373	368.593622425792	3	19.4884034147625	0.791260339718409	387.165936528498	365.834445155322	3
1498.4628023992	19.5793905657477	0.794471098049369	388.736969719186	368.593622425792	3	19.8664902098124	0.804411789203089	393.600978196649	368.593622425792	3
1498.2131834083	19.9104667053248	0.805612462329318	394.188470975001	368.593622425792	3	20.0454904139401	0.810826350803965	396.739641446859	377.808913832397	3
1497.96364756829	19.6800567452399	0.797753965166422	390.343285944165	368.593622425792	3	19.9838018900382	0.808186703414604	395.448054465549	368.593622425792	3
1497.71419483764	19.4565421655436	0.789700427458269	386.402667019357	368.593622425792	3	19.5266432891021	0.792325388569177	387.687067962815	368.593622425792	3
1497.46482517483	19.546949450243	0.792930032849586	387.982922130325	368.593622425792	3	19.8707274358859	0.804499573766718	393.643931433509	368.593622425792	3
1497.21553853837	19.694578145028	0.797903778743829	390.416590154031	368.593622425792	3	19.7212481135854	0.799293497761977	391.096583625414	368.593622425792	3
1496.96633488682	19.4408039147007	0.789316715012333	386.214915427332	368.593622425792	3	19.498409824822	0.7912180049264	387.145221994263	368.593622425792	3
1496.71721417873	19.5612693272165	0.793757009249245	388.387564036648	368.593622425792	3	19.6719418115599	0.797675211769802	390.304751683029	368.593622425792	3
1496.46817637271	19.2223599692696	0.781568307588111	382.423597618997	360.316090614381	3	19.2603202813625	0.782857494500317	383.05440044478	355.9879694058	3
1496.21922142738	19.5942278856606	0.794850349735515	388.922538648748	368.593622425792	3	19.6185603046326	0.795740729041286	389.358203777506	368.593622425792	3
1495.9703493014	19.6013718744618	0.794542212425037	388.771766185626	368.593622425792	3	19.6681100713664	0.797313352658649	390.127692989919	368.593622425792	3
1495.72155995343	19.612474181842	0.795082582766774	389.036170931989	368.593622425792	3	19.6625445306157	0.79708541426259	390.016162083905	368.593622425792	3
1495.4728533422	19.6725000376645	0.79738296313281	390.16175359307	368.593622425792	3	19.9317553677685	0.806504741021655	394.625065479012	368.593622425792	3
1495.22422942643	19.5361288048962	0.792392844467971	387.720074326107	368.593622425792	3	19.5989575838172	0.794948773388061	388.9706976221	368.593622425792	3
1494.97568816489	19.6849739386459	0.797621504337045	390.278472483305	368.593622425792	3	19.9516869093292	0.80665148936213	394.696869859722	373.138149694803	3
1494.72722951637	19.821136447685	0.802535184463773	392.682750155989	368.593622425792	3	19.8762731506481	0.804649581185478	393.717330490501	368.593622425792	3
1494.47885343968	19.4711303265391	0.790412805074662	386.751235414825	368.593622425792	3	19.8142950347765	0.802376924302921	392.605313008801	368.593622425792	3
1494.23055989367	19.3920330604103	0.78718936111204	385.173995108455	368.593622425792	3	19.6801123813893	0.797767594452178	390.349954792481	368.593622425792	3
1493.98234883721	19.5655902881991	0.793370718199812	388.198550726592	368.593622425792	3	19.7411469741181	0.799536230560744	391.215353474784	368.593622425792	3
1493.7342202292	19.4895435042173	0.790592824760383	386.839319559469	368.593622425792	3	19.563414632065	0.793384576171708	388.205331471687	368.593622425792	3
1493.48617402856	18.9466836111375	0.771288084546087	377.393455222118	352.741878499363	3	19.3733384551069	0.786799358644956	384.983165791178	368.593622425792	3
1493.23821019426	19.3076856719478	0.783897818115579	383.563433750985	363.075267884851	3	19.4079869918543	0.787897593111001	385.520535041513	368.593622425792	3
1492.99032868526	19.5346249895377	0.792355572504066	387.701837048075	368.593622425792	3	19.8962118617595	0.805156488544087	393.965361703968	368.593622425792	3
1492.74252946058	19.5720365085303	0.793796427119707	388.406851312867	368.593622425792	3	19.5205173808443	0.792081676126312	387.5678187708	368.593622425792	3
1492.49481247926	19.56746379686	0.79391732338429	388.466006199256	368.593622425792	3	19.8242775526497	0.802788331071208	392.806615511583	368.593622425792	3
1492.24717770035	20.0400359621568	0.810217177725543	396.44157132559	382.551813323468	3	19.9682911080828	0.808020669418211	395.366813558502	374.436586057377	3
1491.99962508295	19.5987284332226	0.794967721278774	388.97996887896	368.593622425792	3	19.6549502989638	0.79688310796291	389.917173035612	368.593622425792	3
1491.75215458617	19.4240499239492	0.78865702715844	385.892128282635	368.593622425792	3	19.6465082184636	0.796745538053113	389.849859687159	368.593622425792	3
1491.50476616915	19.172547746135	0.779711613861142	381.515112093355	350.577817895072	3	19.5091999238134	0.791645428163348	387.354361400752	360.316090614381	3
1491.25745979108	19.6440387879323	0.796429072546935	389.695012214174	368.593622425792	3	19.6986799991997	0.798744236562291	390.827828556949	368.593622425792	3
1491.01023541114	19.4920451821707	0.791148982465255	387.111449107553	368.593622425792	3	19.8266070139259	0.803023012475263	392.921445790603	368.593622425792	3
1490.76309298856	19.7546495627796	0.800191926577029	391.536187401976	368.593622425792	3	19.8670072479991	0.804558199926571	393.672617380403	368.593622425792	3
1490.5160324826	19.7591838849889	0.800499411296634	391.686640550527	368.593622425792	3	20.2143482898875	0.815961993294146	399.252525935792	386.122513320547	3
1490.26905385253	19.6732147413902	0.797158020221402	390.051688386223	368.593622425792	3	19.6502961361135	0.796868775986068	389.910160358548	368.593622425792	3
1490.02215705765	19.4749077415663	0.790569894853318	386.828099890673	368.593622425792	3	19.0997230458431	0.776449409651538	379.918906287807	360.316090614381	3
1489.77534205731	19.4092570942361	0.787767240197831	385.456752990052	365.834445155322	3	19.3352318037594	0.785401748165196	384.299311005165	365.834445155322	3
1489.52860881086	19.5126462856353	0.791794590929958	387.427347167042	368.593622425792	3	19.9140193849546	0.805615155076137	394.189788543684	368.593622425792	3
1489.2819572777	19.6745722694277	0.797207306678277	390.075804389865	368.593622425792	3	19.7992354101083	0.801767499085702	392.307119515301	368.593622425792	3
1489.03538741722	19.6829692454135	0.797980738234486	390.454246651873	368.593622425792	3	19.8939862147831	0.805011767774801	393.894549419612	368.593622425792	3
1488.78889918888	19.961616892647	0.807582256790135	395.152297011653	376.708849691883	3	20.0341531263299	0.810271096588402	396.467953978665	386.122513320547	3
1488.54249255213	19.7624646572648	0.800770313642222	391.81919383934	368.593622425792	3	19.9692942694144	0.807768281440908	395.243319402791	376.708849691883	3
1488.29616746649	19.6323433419606	0.795675463758301	389.326269288766	368.593622425792	3	19.659805570868	0.79710562758561	390.026052520396	368.593622425792	3
1488.04992389146	19.1427510503697	0.778602994153762	380.972661314874	353.823908801508	3	19.6512200400237	0.797058127527782	390.002810606893	365.834445155322	3
1487.8037617866	19.429133882698	0.788715888053478	385.920929086124	368.593622425792	3	19.6305048565091	0.796238854875651	389.601938166165	368.593622425792	3
1487.55768111148	19.4440677808998	0.789342789521149	386.227673758716	368.593622425792	3	19.6265929897299	0.796006489997724	389.488241369973	368.593622425792	3
1487.3116818257	19.5622113371851	0.793491487163949	388.25764332451	368.593622425792	3	19.5601520733601	0.793999473903636	388.506202682211	368.593622425792	3
1487.06576388889	19.354801340463	0.786252398855193	384.715536809138	365.834445155322	3	19.6654822582736	0.797457231328218	390.198093232486	368.593622425792	3
1486.8199272607	18.2713795035742	0.74499353832802	364.527458910799	327.314166398949	3	18.305717795641	0.746491540727213	365.260435748753	326.773151247877	3
1486.57417190083	18.8396582461529	0.767068352135836	375.328728142411	352.381201731982	3	18.7976278714268	0.765526888386803	374.574485542268	350.902426985716	3
1486.32849776896	19.6888750728508	0.798165965953624	390.544879102094	368.593622425792	3	19.6379937480754	0.796455609095828	389.707996623083	368.593622425792	3
1486.08290482485	19.4416188628595	0.78957605414281	386.341810802077	368.593622425792	3	19.6651746654217	0.797371709333494	390.156247077032	368.593622425792	3
1485.83739302825	19.5080710775017	0.791858497351087	387.458616760809	368.593622425792	3	19.4012213617878	0.788314476685871	385.724517361346	368.593622425792	3
1485.59196233895	19.401265610662	0.788061569242265	385.600769029294	368.593622425792	3	19.6918769507363	0.798040585887879	390.483530279034	368.593622425792	3
1485.34661271676	19.5691107659639	0.793486426256375	388.255167008029	368.593622425792	3	19.6191464229119	0.795876173914236	389.424477339381	368.593622425792	3
1485.10134412153	19.4524759084751	0.789858891068422	386.480203714868	368.593622425792	3	19.861326861338	0.803953780670346	393.376873317867	368.593622425792	3
1484.85615651313	19.4031925965269	0.78776895780184	385.457593418583	368.593622425792	3	19.4778942604273	0.790696823682926	386.8902065283	368.593622425792	3
1484.61104985144	19.2678956229124	0.783048754003824	383.147984264262	368.593622425792	3	19.5487050796871	0.792953876655091	387.99458897223	368.593622425792	3
1484.36602409639	19.2955909459095	0.783609345999966	383.422283523686	365.834445155322	3	19.3733499765947	0.786757901134373	384.962880513241	365.834445155322	3
1484.12107920792	19.2116990362107	0.781198551841763	382.242675079808	363.075267884851	3	19.2462881726715	0.782190925258128	382.728246217204	363.075267884851	3
1483.87621514602	18.9947885741948	0.772820123587442	378.143086285967	353.823908801508	3	19.3996924585206	0.787931357659962	385.537056131429	365.834445155322	3
1483.63143187067	19.5087805585743	0.791733202113648	387.39730944448	368.593622425792	3	19.7770300463562	0.801123024159078	391.99177609922	368.593622425792	3
1483.38672934191	19.5650687555949	0.793751997132099	388.385111593461	368.593622425792	3	19.6138743907802	0.795760058684034	389.367661826724	368.593622425792	3
1483.14210751979	19.3759307745365	0.787028396824684	385.09523482447	368.593622425792	3	19.5806832612485	0.794608250659826	388.804078881884	368.593622425792	3
1482.89756636439	19.4756671297272	0.790593198780058	386.839502568361	368.593622425792	3	19.5148836039353	0.79232529162909	387.687020529755	368.593622425792	3
1482.65310583581	19.3928575782009	0.787696613057572	385.422194929285	368.593622425792	3	19.791840103017	0.801765134015663	392.305962279798	368.593622425792	3
1482.40872589418	19.5598408386523	0.793806892684344	388.411972143434	368.593622425792	3	19.5440080865926	0.793399426742264	388.212597898132	368.593622425792	3
1482.16442649967	19.1394256285877	0.778533752808104	380.93878132735	350.577817895072	3	19.4665027723375	0.790491544768527	386.789762971164	360.316090614381	3
1481.92020761246	19.6661572841378	0.797501388326891	390.219699377629	368.593622425792	3	19.7779640691086	0.801719167031958	392.283470503827	368.593622425792	3
1481.67606919275	18.5885056475708	0.757368869283382	370.582743573351	331.101272456458	3	18.6399067312257	0.759452797799296	371.602415728042	336.114679523065	3
1481.43201120079	19.2066452997563	0.780957337051725	382.12464799643	365.834445155322	3	19.428249729347	0.789018878807594	386.069183324569	368.593622425792	3
1481.18803359684	19.3395647839253	0.785799779555235	384.494068897298	368.593622425792	3	19.68407012072	0.798131027943153	390.52778383412	368.593622425792	3
1480.94413634118	19.3128574328784	0.784398882224363	383.808605845681	368.593622425792	3	19.2363906280162	0.782307319345684	382.785198175558	359.829176978415	3
1480.70031939414	18.6071163366278	0.758409401642919	371.091879018724	336.457322452077	3	18.8959967824099	0.769436329443696	376.487386179539	340.028022449156	3
1480.45658271605	18.4299993879123	0.751442744311256	367.683073755912	338.242672450617	3	18.6567541415685	0.760191975830208	371.964097642621	341.813372447696	3
1480.21292626728	19.5347981417333	0.792888167357529	387.962437225893	368.593622425792	3	19.6777315920095	0.798090335075146	390.507872697973	368.593622425792	3
1479.96935000823	19.1794674145109	0.779865252125917	381.590287733638	360.316090614381	3	19.3810006826058	0.787408274289128	385.281109949135	368.593622425792	3
1479.72585389931	19.1131538425705	0.777497598527721	380.431788088569	360.316090614381	3	19.4622465971991	0.790469700888089	386.779074698287	368.593622425792	3
1479.48243790097	18.8386724349344	0.767086332678178	375.33752607296	343.292147193962	3	19.0270485609335	0.774469995945181	378.950373526931	346.249696686493	3
1479.23910197368	19.5263989287453	0.792603590713312	387.823193063837	368.593622425792	3	19.8669422127404	0.804534746629771	393.66114161552	370.865886060298	3
1478.99584607795	19.0341828359246	0.774344892511904	378.889160060925	357.069999707945	3	19.2809613384748	0.783564485881245	383.400333339903	368.593622425792	3
1478.75267017428	19.412382091788	0.788325584902137	385.729952643184	368.593622425792	3	19.6873473966671	0.798081272567919	390.503438387391	368.593622425792	3
1478.50957422324	19.2823916372978	0.783768950944387	383.500378677304	365.834445155322	3	19.3017541983613	0.784636647420189	383.924945032792	365.834445155322	3
1478.2665581854	19.4181100441177	0.78867270730673	385.899800623827	368.593622425792	3	19.5705191455551	0.794255685370551	388.631567682273	368.593622425792	3
1478.02362202136	19.1186468649853	0.777663125167784	380.51278074472	360.316090614381	3	19.401968176573	0.788194698445678	385.665909527473	368.593622425792	3
1477.78076569175	18.3602765558116	0.748748342961763	366.364695506054	340.028022449156	3	18.4251965497527	0.751070495853497	367.500931525934	341.506797195422	3
1477.53798915722	19.4815001782671	0.790743962591348	386.913271730371	368.593622425792	3	19.4168374859518	0.788880222475209	386.001338386451	368.593622425792	3
1477.29529237845	19.3259020164232	0.78527309125037	384.236358810522	368.593622425792	3	19.4526938328997	0.789889698368454	386.495277814466	368.593622425792	3
1477.05267531614	18.9094294899995	0.769842586433453	376.686168881029	346.249696686493	3	19.0348216813006	0.774806342288205	379.114948749975	350.577817895072	3
1476.81013793103	19.2664073537787	0.783321242037667	383.281313434853	365.834445155322	3	19.7298899102254	0.800175819996982	391.528306406512	368.593622425792	3
1476.56768018388	19.5404662828357	0.792962068381286	387.998597207174	368.593622425792	3	19.6321415899309	0.796643262385626	389.799815911932	368.593622425792	3
1476.32530203546	19.1280980530394	0.778010202719692	380.682606778816	360.316090614381	3	19.356378857072	0.786189375115474	384.684699113898	368.593622425792	3
1476.08300344658	19.2516932125877	0.782533329582896	382.895785627959	368.593622425792	3	19.3313198262917	0.78545444463009	384.325095535437	368.593622425792	3
1475.84078437808	18.9079029597701	0.769941187071338	376.73441445381	343.292147193962	3	19.1306180794618	0.778151294442087	380.751643360199	349.135110825546	3
1475.59864479081	19.2758103404168	0.783398126556851	383.318933248939	365.834445155322	3	19.3839353482786	0.787378179422697	385.266384445326	368.593622425792	3
1475.35658464567	19.1347605597618	0.778374038030133	380.860632431864	363.075267884851	3	19.1111715715869	0.77764628732882	380.504541942186	359.829176978415	3
1475.11460390356	19.3473813877828	0.785895317534295	384.540815902399	363.075267884851	3	19.3567485273988	0.786490452324058	384.832017049068	368.593622425792	3
1474.87270252542	19.3484495944542	0.786059636445652	384.621217613456	365.834445155322	3	19.7082804899941	0.798701324176902	390.806831404628	368.593622425792	3
1474.63088047221	19.1544720732569	0.778609551165853	380.975869679555	361.939136067599	3	19.2406599105529	0.78215719369047	382.711741265132	364.698313338069	3
1474.38913770492	18.9766350343504	0.772353672662104	377.914850520456	360.316090614381	3	19.1409905074463	0.778269949688266	380.809701709903	363.075267884851	3
1474.14747418456	18.860270587545	0.767498679680067	375.53928863472	360.316090614381	3	18.9470449982396	0.771291419646524	377.395087096255	360.316090614381	3
1473.90588987217	18.5226632719772	0.754906254006223	369.37777890846	349.135110825546	3	18.7619556610509	0.763740899593435	373.700596141897	357.069999707945	3
1473.66438472882	17.5576950862085	0.716503762985937	350.58733074043	315.520036105566	3	17.6919529243275	0.721962087325552	353.258104376798	315.520036105566	3
1473.4229587156	17.4092375687351	0.710290330619985	347.547080597378	330.289749729849	3	17.7201046275879	0.722672091161668	353.605511274819	334.329329524525	3
1473.18161179361	16.6296830533074	0.677996474541746	331.745604894581	306.268677022224	3	16.8404210025693	0.687137197674393	336.218186742242	313.392043178013	3
1472.94034392401	16.3003393110945	0.663722716257351	324.761414336102	305.294849750293	3	16.4358775445471	0.670212627879892	327.936946566395	306.268677022224	3
1472.69915506795	15.3166893150409	0.62104703683749	303.880082920629	276.445216819344	2	15.6551650832809	0.635987105550724	311.190301068575	289.591884990409	2
1472.45804518664	14.1769099326378	0.570333214908099	279.065665494855	262.933363421305	2	14.365511040342	0.57860794067703	283.114512367409	269.425545234177	2
1472.21701424128	14.8210677568862	0.599674845001589	293.422608619872	276.445216819344	2	14.9976463798403	0.60666559028579	296.843200186427	276.445216819344	2
1471.97606219313	14.0077532077246	0.563097197679148	275.525061667574	259.687272514869	2	14.1233440272811	0.567901722736906	277.875929454304	259.687272514869	2
1471.73518900344	13.5849124498936	0.734175108469151	269.425477789833	255.021016836867	2	13.7918111837237	0.743592643104252	272.881497667645	258.57819145517	2
1471.49439463351	12.5846663797627	0.680149917717523	249.599468077661	239.074595259001	3	12.73611639356	0.689608451483495	253.070533699052	239.074595259001	3
1471.25367904466	11.9299092839355	0.646236969326735	237.154191442633	221.78916118223	2	12.1127192894025	0.65486785046261	240.321527473174	223.128173681135	2
1471.01304219823	10.567140389734	0.570511220443608	209.364573082551	193.061256660273	1	10.7110185985554	0.577426256390701	211.902233161853	195.901586203404	2
1470.7724840556	9.49172085303444	0.508007304085936	186.427064940229	179.305946444251	2	9.6456590412372	0.517647565875133	189.964820590907	179.305946444251	2
1470.53200457816	10.2797344020464	0.5536636631606	203.181904781483	190.383231662463	3	10.466899876843	0.563289574970085	206.71439431772	190.383231662463	3
1470.29160372732	9.38356138817219	0.502165871780983	184.283392849492	179.305946444251	2	9.5965759343439	0.514723987987014	188.891934353991	179.305946444251	2
1470.05128146453	9.25627127298237	0.734303100805331	179.648298700432	168.228661226038	1	9.27049894387041	0.496987314377342	182.382980690808	168.228661226038	1


==> data/paper_result_unidi.txt <==
wavelength	snr_unidi
1617.29432476173	21.5096377122649
1612.36531731804	21.1129908362426
1607.46626273458	19.278702139408
1602.59688880969	15.370234257805
1597.75692662995	20.6766891563684
1592.94611052072	20.6284340496838
1588.16417799753	21.2353399078208
1583.41086971831	19.9666302878966
1578.68592943655	15.5477378604311
1573.9891039552	18.0327743966307
1563.31891882496	23.415177400747
1559.79426638918	22.7744807410134
1556.28547153487	22.9893063978553
1552.79242748619	23.1430961218937
1549.31502842377	22.009905484084
1545.85316947405	22.1631909925333
1542.40674669868	22.684892466688
1538.97565708419	22.885355071586
1535.55979853167	22.9998958782431
1532.15906984668	23.4626858529896
1524.88534079349	18.2229769323775
1518.70546099291	19.0932036070245
1512.57546922301	19.8731571402573
1506.4947638191	20.2227464555923
1500.46275275275	19.8557686372247
1494.47885343968	19.8356751061693
1488.54249255213	19.969137075062
1482.65310583581	19.7917668585614
1476.81013793103	19.2365582539474
1471.01304219823	10.686171146963
1462.16448382377	17.1640569728493
1455.77431854969	19.0064238472408
1449.43976470588	18.9475399128438
1443.16009948652	18.2456639932329
1436.93461255792	18.1159341565358
1430.76260579065	18.0562454752354
1424.64339299857	18.2777387531998
1418.57629968454	17.5208101493
1412.56066279252	15.3602297392942
1406.59583046606	8.84107205266595
1353.05758086355	8.6247117253915
1342.95561296103	14.2175972739433
1333.00337038684	16.3534664469454
1323.19754891864	16.2828454475864
1313.53494085001	16.4324527132445
1304.01243149195	15.9614327126613
1294.62699582554	15.6090869454247
1285.37569529798	15.738941115644
1276.25567475521	14.9492069653313
1267.26415950402	11.0443869503019


==> data/paper_spec_3ch.txt <==
wavelength	power_3ch
1523.785	-49.2548337
1523.786	-49.2629304
1523.787	-49.2575738
1523.788	-49.2536711
1523.789	-49.2571668
1523.79	-49.2552223
1523.791	-49.2596469
1523.792	-49.2514
1523.793	-49.236894
1523.794	-49.2382969
1523.795	-49.2370344
1523.796	-49.2380597
1523.797	-49.2490796
1523.798	-49.2593189
1523.799	-49.2657076
1523.8	-49.2589005
1523.801	-49.2577236
1523.802	-49.2589511
1523.803	-49.2610695
1523.804	-49.2788693
1523.805	-49.2914637
1523.806	-49.2930634
1523.807	-49.2973776
1523.808	-49.293698
1523.809	-49.290996
1523.81	-49.2843376
1523.811	-49.2936405
1523.812	-49.2921587
1523.813	-49.2936422
1523.814	-49.2981455
1523.815	-49.298244
1523.816	-49.3008229
1523.817	-49.3077775
1523.818	-49.3001692
1523.819	-49.3020985
1523.82	-49.3040995
1523.821	-49.3064724
1523.822	-49.3060857
1523.823	-49.3204035
1523.824	-49.3254004
1523.825	-49.33848
1523.826	-49.3412624
1523.827	-49.3519003
1523.828	-49.3539216
1523.829	-49.3540544
1523.83	-49.3636145
1523.831	-49.3629509
1523.832	-49.3536662
1523.833	-49.3468867
1523.834	-49.3513585
1523.835	-49.3589902
1523.836	-49.3717433
1523.837	-49.3681257
1523.838	-49.368796
1523.839	-49.3811874
1523.84	-49.3948197
1523.841	-49.3902691
1523.842	-49.3917202
1523.843	-49.3852919
1523.844	-49.3869023
1523.845	-49.3871449
1523.846	-49.3856296
1523.847	-49.38786
1523.848	-49.3798963
1523.849	-49.3761166
1523.85	-49.3864738
1523.851	-49.3762959
1523.852	-49.364836
1523.853	-49.3581121
1523.854	-49.3532755
1523.855	-49.347012
1523.856	-49.3543733
1523.857	-49.3576893
1523.858	-49.3581937
1523.859	-49.357452
1523.86	-49.3558236
1523.861	-49.3499434
1523.862	-49.3454712
1523.863	-49.3340188
1523.864	-49.3224858
1523.865	-49.3103021
1523.866	-49.3142323
1523.867	-49.3203663
1523.868	-49.3157439
1523.869	-49.3074839
1523.87	-49.3099278
1523.871	-49.30419
1523.872	-49.3028595
1523.873	-49.3070221
1523.874	-49.3064265
1523.875	-49.3016237
1523.876	-49.2944898
1523.877	-49.3002667
1523.878	-49.303631
1523.879	-49.3018817
1523.88	-49.3059635
1523.881	-49.3043756
1523.882	-49.3106203
1523.883	-49.311523
1523.884	-49.3113899
1523.885	-49.3195745
1523.886	-49.3232458
1523.887	-49.33081
1523.888	-49.3355487
1523.889	-49.3351102
1523.89	-49.3332874
1523.891	-49.3371975
1523.892	-49.3579535
1523.893	-49.3665259
1523.894	-49.3693948
1523.895	-49.3875952
1523.896	-49.3991788
1523.897	-49.3939032
1523.898	-49.4000635
1523.899	-49.4042181
1523.9	-49.4143545
1523.901	-49.4282543
1523.902	-49.4433823
1523.903	-49.4464631
1523.904	-49.4591005
1523.905	-49.4659997
1523.906	-49.4671966
1523.907	-49.4679473
1523.908	-49.4739566
1523.909	-49.4806098
1523.91	-49.4853475
1523.911	-49.494142
1523.912	-49.5034435
1523.913	-49.5115614
1523.914	-49.5288262
1523.915	-49.5369782
1523.916	-49.5348605
1523.917	-49.5332589
1523.918	-49.5474007
1523.919	-49.5562835
1523.92	-49.5608049
1523.921	-49.5620961
1523.922	-49.5754845
1523.923	-49.5828922
1523.924	-49.5862399
1523.925	-49.5835361
1523.926	-49.5919563
1523.927	-49.592036
1523.928	-49.6004038
1523.929	-49.5981441
1523.93	-49.5923902
1523.931	-49.5901253
1523.932	-49.5904424
1523.933	-49.5894172
1523.934	-49.5774201
1523.935	-49.5727313
1523.936	-49.57772
1523.937	-49.5781975
1523.938	-49.5746472
1523.939	-49.5653786
1523.94	-49.561087
1523.941	-49.5575652
1523.942	-49.5583296
1523.943	-49.5599025
1523.944	-49.5536324
1523.945	-49.5535018
1523.946	-49.55012
1523.947	-49.5474041
1523.948	-49.5413575
1523.949	-49.5477036
1523.95	-49.5370343
1523.951	-49.5400291
1523.952	-49.5348537
1523.953	-49.5381195
1523.954	-49.5382874
1523.955	-49.5241934
1523.956	-49.521716
1523.957	-49.5119945
1523.958	-49.5046279
1523.959	-49.512743
1523.96	-49.5130287
1523.961	-49.5069588
1523.962	-49.4962799
1523.963	-49.4899524
1523.964	-49.4868875
1523.965	-49.4876229
1523.966	-49.4824421
1523.967	-49.4841678
1523.968	-49.4818884
1523.969	-49.493078
1523.97	-49.4904041
1523.971	-49.504286
1523.972	-49.5096992
1523.973	-49.5075123
1523.974	-49.5153724
1523.975	-49.5142812
1523.976	-49.5141886
1523.977	-49.5175907
1523.978	-49.5154744
1523.979	-49.5239952
1523.98	-49.5288372
1523.981	-49.5307096
1523.982	-49.536512
1523.983	-49.5453929
1523.984	-49.5629603
1523.985	-49.5768358
1523.986	-49.5851934
1523.987	-49.589087
1523.988	-49.588123
1523.989	-49.5987487
1523.99	-49.6049852
1523.991	-49.6080543
1523.992	-49.6211091
1523.993	-49.64339
1523.994	-49.6571459
1523.995	-49.654836
1523.996	-49.6534852
1523.997	-49.6702854
1523.998	-49.6675058
1523.999	-49.6665181
1524	-49.6701486
1524.001	-49.6601249
1524.002	-49.6610127
1524.003	-49.6644181
1524.004	-49.6680999
1524.005	-49.6800844
1524.006	-49.6700745
1524.007	-49.6736063
1524.008	-49.6728334
1524.009	-49.67314
1524.01	-49.6664677
1524.011	-49.6607004
1524.012	-49.6682471
1524.013	-49.6854415
1524.014	-49.6869466
1524.015	-49.6988395
1524.016	-49.6922338
1524.017	-49.6925585
1524.018	-49.6912968
1524.019	-49.6915193
1524.02	-49.6969977
1524.021	-49.6819568
1524.022	-49.6621252
1524.023	-49.651525
1524.024	-49.6487191
1524.025	-49.6517167
1524.026	-49.6326746
1524.027	-49.6290696
1524.028	-49.6292294
1524.029	-49.6292936
1524.03	-49.640181
1524.031	-49.6369009
1524.032	-49.6246086
1524.033	-49.614535
1524.034	-49.5977375
1524.035	-49.5857141
1524.036	-49.5690351
1524.037	-49.5644213
1524.038	-49.5697377
1524.039	-49.5706563
1524.04	-49.5659761
1524.041	-49.5520066
1524.042	-49.5521222
1524.043	-49.5497884
1524.044	-49.5428538
1524.045	-49.5304403
1524.046	-49.5319553
1524.047	-49.525089
1524.048	-49.5271384
1524.049	-49.5207507
1524.05	-49.5282216
1524.051	-49.5247375
1524.052	-49.5140526
1524.053	-49.5055434
1524.054	-49.4991802
1524.055	-49.5002784
1524.056	-49.4947397
1524.057	-49.482464
1524.058	-49.4873026
1524.059	-49.4849572
1524.06	-49.4769119
1524.061	-49.4700867
1524.062	-49.4581935
1524.063	-49.463465
1524.064	-49.4671648
1524.065	-49.4630624
1524.066	-49.469856
1524.067	-49.470438
1524.068	-49.4745909
1524.069	-49.4705486
1524.07	-49.4806538
1524.071	-49.484819
1524.072	-49.4808661
1524.073	-49.4802945
1524.074	-49.4804229
1524.075	-49.4760066
1524.076	-49.4861938
1524.077	-49.4993315
1524.078	-49.498167
1524.079	-49.4922514
1524.08	-49.4909567
1524.081	-49.4994007
1524.082	-49.4999736
1524.083	-49.5019209
1524.084	-49.5152489
1524.085	-49.5288985
1524.086	-49.5254189
1524.087	-49.5255673
1524.088	-49.5198951
1524.089	-49.5268058
1524.09	-49.5293183
1524.091	-49.5299104
1524.092	-49.5261611
1524.093	-49.526033
1524.094	-49.5272895
1524.095	-49.5322905
1524.096	-49.5368418
1524.097	-49.5367529
1524.098	-49.5392979
1524.099	-49.555613
1524.1	-49.5623435
1524.101	-49.5634037
1524.102	-49.5586798
1524.103	-49.5473511
1524.104	-49.5378917
1524.105	-49.5333475
1524.106	-49.5378075
1524.107	-49.5349792
1524.108	-49.5322275
1524.109	-49.5263124
1524.11	-49.5227535
1524.111	-49.5153038
1524.112	-49.5194805
1524.113	-49.5147596
1524.114	-49.5142777
1524.115	-49.5095617
1524.116	-49.5048351
1524.117	-49.5054967
1524.118	-49.5059933
1524.119	-49.50447
1524.12	-49.4960613
1524.121	-49.4971712
1524.122	-49.4891098
1524.123	-49.4725566
1524.124	-49.4678618
1524.125	-49.4661995
1524.126	-49.4651716
1524.127	-49.4609226
1524.128	-49.4499404
1524.129	-49.4510335
1524.13	-49.4486325
1524.131	-49.4444451
1524.132	-49.4315467
1524.133	-49.4186262
1524.134	-49.4215735
1524.135	-49.426379
1524.136	-49.4262214
1524.137	-49.4220233
1524.138	-49.4178354
1524.139	-49.4059272
1524.14	-49.4010812
1524.141	-49.3934561
1524.142	-49.3805694
1524.143	-49.3603064
1524.144	-49.3649411
1524.145	-49.367511
1524.146	-49.3690107
1524.147	-49.3637407
1524.148	-49.3555183
1524.149	-49.3433398
1524.15	-49.3534108
1524.151	-49.3683774
1524.152	-49.3660809
1524.153	-49.3608589
1524.154	-49.3695169
1524.155	-49.3750181
1524.156	-49.3746932
1524.157	-49.3731919
1524.158	-49.3722636
1524.159	-49.3727328
1524.16	-49.388887
1524.161	-49.3833272
1524.162	-49.3888208
1524.163	-49.3919931
1524.164	-49.394547
1524.165	-49.3964081
1524.166	-49.3922272
1524.167	-49.3939441
1524.168	-49.4034082
1524.169	-49.4067282
1524.17	-49.4174514
1524.171	-49.4090269
1524.172	-49.4087335
1524.173	-49.4060452
1524.174	-49.4009341
1524.175	-49.4088855
1524.176	-49.4041745
1524.177	-49.4065364
1524.178	-49.4142619
1524.179	-49.4324296
1524.18	-49.440223
1524.181	-49.4490475
1524.182	-49.4531222
1524.183	-49.4573378
1524.184	-49.4476358
1524.185	-49.4550458
1524.186	-49.4626102
1524.187	-49.4651949
1524.188	-49.4678652
1524.189	-49.4713132
1524.19	-49.4820582
1524.191	-49.4897961
1524.192	-49.4903663
1524.193	-49.5011101
1524.194	-49.5039909
1524.195	-49.5016936
1524.196	-49.5008105
1524.197	-49.5088461
1524.198	-49.5189541
1524.199	-49.5130395
1524.2	-49.5106152
1524.201	-49.5047247
1524.202	-49.5042054
1524.203	-49.5062015
1524.204	-49.5043379
1524.205	-49.5015451
1524.206	-49.5089353
1524.207	-49.5106563
1524.208	-49.5107649
1524.209	-49.5105895
1524.21	-49.5142818
1524.211	-49.5067199
1524.212	-49.4945781
1524.213	-49.4934998
1524.214	-49.5008283
1524.215	-49.4967258
1524.216	-49.5068441
1524.217	-49.5012037
1524.218	-49.4891216
1524.219	-49.4812854
1524.22	-49.4750041
1524.221	-49.4834883
1524.222	-49.4698594
1524.223	-49.4564708
1524.224	-49.4532044
1524.225	-49.4471849
1524.226	-49.4539765
1524.227	-49.4523558
1524.228	-49.4475975
1524.229	-49.4354344
1524.23	-49.4247016
1524.231	-49.4195076
1524.232	-49.414085
1524.233	-49.4039864
1524.234	-49.4037314
1524.235	-49.3993974
1524.236	-49.3892494
1524.237	-49.3892959
1524.238	-49.3879014
1524.239	-49.3913576
1524.24	-49.3939928
1524.241	-49.3908808
1524.242	-49.3905662
1524.243	-49.3876026
1524.244	-49.3904937
1524.245	-49.3873408
1524.246	-49.3962375
1524.247	-49.4008338
1524.248	-49.4102164
1524.249	-49.4150695
1524.25	-49.404852
1524.251	-49.4032166
1524.252	-49.3942327
1524.253	-49.3916956
1524.254	-49.4025107
1524.255	-49.4036061
1524.256	-49.4037761
1524.257	-49.4040943
1524.258	-49.3997193
1524.259	-49.399352
1524.26	-49.4036449
1524.261	-49.4073238
1524.262	-49.4080371
1524.263	-49.4035834
1524.264	-49.4034015
1524.265	-49.4100342
1524.266	-49.4185358
1524.267	-49.4142864
1524.268	-49.4176908
1524.269	-49.4231196
1524.27	-49.4199491
1524.271	-49.4165053
1524.272	-49.4109616
1524.273	-49.4080842
1524.274	-49.4079223
1524.275	-49.4046159
1524.276	-49.4091264
1524.277	-49.4242397
1524.278	-49.4261294
1524.279	-49.4258303
1524.28	-49.4246563
1524.281	-49.4267818
1524.282	-49.4389714
1524.283	-49.4421882
1524.284	-49.4409815
1524.285	-49.4431621
1524.286	-49.4329456
1524.287	-49.4423227
1524.288	-49.4490068
1524.289	-49.4486733
1524.29	-49.4365838
1524.291	-49.4333386
1524.292	-49.4325286
1524.293	-49.4250411
1524.294	-49.4332389
1524.295	-49.4352843
1524.296	-49.4403082
1524.297	-49.4493196
1524.298	-49.4494639
1524.299	-49.4550979
1524.3	-49.4688393
1524.301	-49.4699315
1524.302	-49.4729554
1524.303	-49.4651352
1524.304	-49.4658844
1524.305	-49.4605603
1524.306	-49.4629482
1524.307	-49.4633276
1524.308	-49.4630038
1524.309	-49.4593318
1524.31	-49.4528951
1524.311	-49.4514109
1524.312	-49.4487487
1524.313	-49.4472805
1524.314	-49.4478066
1524.315	-49.4545814
1524.316	-49.4418381
1524.317	-49.4369465
1524.318	-49.4353372
1524.319	-49.449421
1524.32	-49.4557312
1524.321	-49.4452058
1524.322	-49.4378815
1524.323	-49.4422657
1524.324	-49.44024
1524.325	-49.4428875
1524.326	-49.4401767
1524.327	-49.4342996
1524.328	-49.4457704
1524.329	-49.4411778
1524.33	-49.4422628
1524.331	-49.4379759
1524.332	-49.4287958
1524.333	-49.4316457
1524.334	-49.4334493
1524.335	-49.4347698
1524.336	-49.4320981
1524.337	-49.4289614
1524.338	-49.4269842
1524.339	-49.4339979
1524.34	-49.4356075
1524.341	-49.4373948
1524.342	-49.4368837
1524.343	-49.4482566
1524.344	-49.4498556
1524.345	-49.4435472
1524.346	-49.44428
1524.347	-49.455324
1524.348	-49.4624506
1524.349	-49.4646747
1524.35	-49.4783867
1524.351	-49.4949914
1524.352	-49.5044808
1524.353	-49.5117118
1524.354	-49.5175447
1524.355	-49.534391
1524.356	-49.531722
1524.357	-49.5270368
1524.358	-49.5374984
1524.359	-49.5497537
1524.36	-49.5559529
1524.361	-49.560435
1524.362	-49.5709298
1524.363	-49.583908
1524.364	-49.5891013
1524.365	-49.5958522
1524.366	-49.6087334
1524.367	-49.6122751
1524.368	-49.6263481
1524.369	-49.6332664
1524.37	-49.651036
1524.371	-49.674783
1524.372	-49.6837498
1524.373	-49.6927127
1524.374	-49.7089922
1524.375	-49.7129308
1524.376	-49.718736
1524.377	-49.7236105
1524.378	-49.738589
1524.379	-49.7544648
1524.38	-49.7716323
1524.381	-49.7803123
1524.382	-49.7948899
1524.383	-49.8181819
1524.384	-49.8292013
1524.385	-49.8354432
1524.386	-49.8552094
1524.387	-49.8725701
1524.388	-49.8849292
1524.389	-49.9065388
1524.39	-49.9305555
1524.391	-49.9510404
1524.392	-49.9569015
1524.393	-49.960514
1524.394	-49.9840759
1524.395	-49.9954647
1524.396	-50.0069105
1524.397	-50.0283382
1524.398	-50.045393
1524.399	-50.0625602
1524.4	-50.0779885
1524.401	-50.1050598
1524.402	-50.1241883
1524.403	-50.1378601
1524.404	-50.1387557
1524.405	-50.1454028
1524.406	-50.1754633
1524.407	-50.1946505
1524.408	-50.219197
1524.409	-50.2561301
1524.41	-50.2864299
1524.411	-50.3194512
1524.412	-50.3384065
1524.413	-50.3505857
1524.414	-50.3624181
1524.415	-50.3808742
1524.416	-50.4058867
1524.417	-50.4345263
1524.418	-50.4683573
1524.419	-50.508096
1524.42	-50.5437425
1524.421	-50.596812
1524.422	-50.6358192
1524.423	-50.6510774
1524.424	-50.66502
1524.425	-50.6931856
1524.426	-50.7326767
1524.427	-50.768505
1524.428	-50.8083935
1524.429	-50.902814
1524.43	-50.9833142
1524.431	-51.0289771
1524.432	-51.0709977
1524.433	-51.1072165
1524.434	-51.1467659
1524.435	-51.1746112
1524.436	-51.2192347
1524.437	-51.3026331
1524.438	-51.4002912
1524.439	-51.4943079
1524.44	-51.5771807
1524.441	-51.6607742
1524.442	-51.6980715
1524.443	-51.7147028
1524.444	-51.7660058
1524.445	-51.8153961
1524.446	-51.8830429
1524.447	-51.9761699
1524.448	-52.1205668
1524.449	-52.2859695
1524.45	-52.385131
1524.451	-52.4365588
1524.452	-52.5137419
1524.453	-52.5660502
1524.454	-52.6213148
1524.455	-52.6738292
1524.456	-52.8064631
1524.457	-52.971058
1524.458	-53.0936673
1524.459	-53.2040817
1524.46	-53.3414906
1524.461	-53.4220886
1524.462	-53.4553008
1524.463	-53.4802619
1524.464	-53.5555344
1524.465	-53.659048
1524.466	-53.7821053
1524.467	-53.904403
1524.468	-54.1002816
1524.469	-54.221587
1524.47	-54.2655396
1524.471	-54.2879312
1524.472	-54.2735287
1524.473	-54.328611
1524.474	-54.2494559
1524.475	-54.2381976
1524.476	-53.9352132
1524.477	-53.5865113
1524.478	-53.330147
1524.479	-52.9776343
1524.48	-52.7090071
1524.481	-52.4080372
1524.482	-52.4013194
1524.483	-52.1956983
1524.484	-51.8523143
1524.485	-51.4768191
1524.486	-50.9854631
1524.487	-50.7128473
1524.488	-50.3309177
1524.489	-50.0223764
1524.49	-49.8576835
1524.491	-49.7264087
1524.492	-49.6927543
1524.493	-49.6143661
1524.494	-49.6058811
1524.495	-49.4312133
1524.496	-49.299919
1524.497	-49.2444528
1524.498	-49.2137508
1524.499	-49.2085244
1524.5	-49.1877039
1524.501	-49.1791326
1524.502	-49.1889888
1524.503	-49.1688879
1524.504	-49.1794702
1524.505	-49.1819316
1524.506	-49.1797933
1524.507	-49.1945341
1524.508	-49.2056257
1524.509	-49.2063848
1524.51	-49.2223104
1524.511	-49.2155776
1524.512	-49.2235695
1524.513	-49.2426576
1524.514	-49.219323
1524.515	-49.2468382
1524.516	-49.2532754
1524.517	-49.2513242
1524.518	-49.2786351
1524.519	-49.2873378
1524.52	-49.2918856
1524.521	-49.2936087
1524.522	-49.2900123
1524.523	-49.3006314
1524.524	-49.3219883
1524.525	-49.3203957
1524.526	-49.3347314
1524.527	-49.3353943
1524.528	-49.3460008
1524.529	-49.3520576
1524.53	-49.3339334
1524.531	-49.3590335
1524.532	-49.3300777
1524.533	-49.3482557
1524.534	-49.3582572
1524.535	-49.3519553
1524.536	-49.3800477
1524.537	-49.3623455
1524.538	-49.3456679
1524.539	-49.3679263
1524.54	-49.3312863
1524.541	-49.3435004
1524.542	-49.3518411
1524.543	-49.3475384
1524.544	-49.3466726
1524.545	-49.3394461
1524.546	-49.3616145
1524.547	-49.3526125
1524.548	-49.3622395
1524.549	-49.3956867
1524.55	-49.3691476
1524.551	-49.3778908
1524.552	-49.3795207
1524.553	-49.3824978
1524.554	-49.3926116
1524.555	-49.405785
1524.556	-49.4263226
1524.557	-49.4080579
1524.558	-49.425489
1524.559	-49.4099336
1524.56	-49.4338138
1524.561	-49.4464176
1524.562	-49.4289718
1524.563	-49.4563885
1524.564	-49.4528678
1524.565	-49.4418903
1524.566	-49.4517719
1524.567	-49.4291716
1524.568	-49.4069591
1524.569	-49.4298252
1524.57	-49.4081116
1524.571	-49.4011892
1524.572	-49.3852261
1524.573	-49.3694799
1524.574	-49.3362173
1524.575	-49.2981776
1524.576	-49.2909041
1524.577	-49.2721089
1524.578	-49.2374853
1524.579	-49.2104368
1524.58	-49.2040462
1524.581	-49.1917515
1524.582	-49.1730377
1524.583	-49.1463312
1524.584	-49.1287471
1524.585	-49.1305257
1524.586	-49.099821
1524.587	-49.0899878
1524.588	-49.0731921
1524.589	-49.0747383
1524.59	-49.0555336
1524.591	-49.0558137
1524.592	-49.0540605
1524.593	-49.0030876
1524.594	-48.9745681
1524.595	-48.9338513
1524.596	-48.9232614
1524.597	-48.894493
1524.598	-48.8478052
1524.599	-48.8556997
1524.6	-48.8435915
1524.601	-48.7872768
1524.602	-48.7781293
1524.603	-48.7389091
1524.604	-48.734559
1524.605	-48.7311417
1524.606	-48.7168414
1524.607	-48.7522649
1524.608	-48.748461
1524.609	-48.7667507
1524.61	-48.7867446
1524.611	-48.801095
1524.612	-48.8237952
1524.613	-48.8771674
1524.614	-48.9479669
1524.615	-48.9735486
1524.616	-49.0026503
1524.617	-49.0238541
1524.618	-49.0423106
1524.619	-49.0336653
1524.62	-49.063609
1524.621	-49.0912749
1524.622	-49.1101709
1524.623	-49.1191074
1524.624	-49.1199269
1524.625	-49.1490524
1524.626	-49.1273524
1524.627	-49.1440324
1524.628	-49.1600795
1524.629	-49.1453401
1524.63	-49.182056
1524.631	-49.157428
1524.632	-49.159015
1524.633	-49.1916197
1524.634	-49.1731835
1524.635	-49.2132205
1524.636	-49.2033835
1524.637	-49.2108837
1524.638	-49.2133751
1524.639	-49.2089896
1524.64	-49.2370148
1524.641	-49.2418172
1524.642	-49.2549916
1524.643	-49.2634634
1524.644	-49.2807622
1524.645	-49.2752071
1524.646	-49.2625279
1524.647	-49.2811879
1524.648	-49.2715181
1524.649	-49.2508857
1524.65	-49.2531138
1524.651	-49.2572293
1524.652	-49.2491879
1524.653	-49.2600904
1524.654	-49.2233573
1524.655	-49.2399271
1524.656	-49.2347466
1524.657	-49.2263524
1524.658	-49.2385851
1524.659	-49.234538
1524.66	-49.240843
1524.661	-49.2607148
1524.662	-49.2611861
1524.663	-49.2587445
1524.664	-49.2747459
1524.665	-49.2774874
1524.666	-49.2702468
1524.667	-49.2926137
1524.668	-49.283962
1524.669	-49.2886387
1524.67	-49.2872525
1524.671	-49.2813269
1524.672	-49.2774557
1524.673	-49.2782979
1524.674	-49.2828655
1524.675	-49.2866008
1524.676	-49.2662168
1524.677	-49.3018711
1524.678	-49.2666996
1524.679	-49.2605079
1524.68	-49.274901
1524.681	-49.2825882
1524.682	-49.2705285
1524.683	-49.2862731
1524.684	-49.2895545
1524.685	-49.2949781
1524.686	-49.3064187
1524.687	-49.2976032
1524.688	-49.3108235
1524.689	-49.2891838
1524.69	-49.3126213
1524.691	-49.3026053
1524.692	-49.3172981
1524.693	-49.3020685
1524.694	-49.2938636
1524.695	-49.2988062
1524.696	-49.2832758
1524.697	-49.2617135
1524.698	-49.2900069
1524.699	-49.2781409
1524.7	-49.2580838
1524.701	-49.2809293
1524.702	-49.2537936
1524.703	-49.2676827
1524.704	-49.2505323
1524.705	-49.2737255
1524.706	-49.251224
1524.707	-49.2613599
1524.708	-49.27332
1524.709	-49.2564849
1524.71	-49.2734905
1524.711	-49.29501
1524.712	-49.3152473
1524.713	-49.3294898
1524.714	-49.3687738
1524.715	-49.392969
1524.716	-49.4838831
1524.717	-49.5214462
1524.718	-49.5928189
1524.719	-49.7491114
1524.72	-49.8842234
1524.721	-50.0873761
1524.722	-50.1628666
1524.723	-50.3938182
1524.724	-50.732369
1524.725	-50.9637053
1524.726	-51.2912269
1524.727	-51.7788313
1524.728	-52.409888
1524.729	-52.6685286
1524.73	-53.067847
1524.731	-53.7863362
1524.732	-54.447891
1524.733	-54.9503364
1524.734	-55.3871243
1524.735	-56.190909
1524.736	-56.8816934
1524.737	-57.4351497
1524.738	-57.8910532
1524.739	-58.3233609
1524.74	-58.6402618
1524.741	-58.5401008
1524.742	-58.2894755
1524.743	-57.9022776
1524.744	-57.4615836
1524.745	-56.9219449
1524.746	-55.8886732
1524.747	-55.0814904
1524.748	-54.5985541
1524.749	-54.1408546
1524.75	-53.6011462
1524.751	-53.0169194
1524.752	-52.6429736
1524.753	-52.2765774
1524.754	-51.8286629
1524.755	-51.2985189
1524.756	-50.9579594
1524.757	-50.7487388
1524.758	-50.4420787
1524.759	-50.2195733
1524.76	-50.1261572
1524.761	-50.0259441
1524.762	-49.9128922
1524.763	-49.7576225
1524.764	-49.6672931
1524.765	-49.6124584
1524.766	-49.5234735
1524.767	-49.4941168
1524.768	-49.4682977
1524.769	-49.4240297
1524.77	-49.4428738
1524.771	-49.414643
1524.772	-49.3988605
1524.773	-49.4288695
1524.774	-49.391289
1524.775	-49.4045841
1524.776	-49.3980225
1524.777	-49.3828483
1524.778	-49.3865382
1524.779	-49.3839903
1524.78	-49.3805258
1524.781	-49.3626678
1524.782	-49.3789237
1524.783	-49.3690852
1524.784	-49.3901183
1524.785	-49.3808905
1524.786	-49.3773742
1524.787	-49.3591598
1524.788	-49.3794998
1524.789	-49.3760747
1524.79	-49.376593
1524.791	-49.3668536
1524.792	-49.3737529
1524.793	-49.3527141
1524.794	-49.346013
1524.795	-49.3611881
1524.796	-49.3474358
1524.797	-49.3379944
1524.798	-49.3449095
1524.799	-49.3417824
1524.8	-49.3311338
1524.801	-49.3451032
1524.802	-49.3204244
1524.803	-49.3220388
1524.804	-49.3187952
1524.805	-49.3136271
1524.806	-49.2956351
1524.807	-49.3254744
1524.808	-49.3250088
1524.809	-49.3221589
1524.81	-49.3335915
1524.811	-49.3204877
1524.812	-49.3216004
1524.813	-49.3339412
1524.814	-49.3166776
1524.815	-49.3157129
1524.816	-49.3384064
1524.817	-49.3329575
1524.818	-49.3413838
1524.819	-49.3307219
1524.82	-49.3518346
1524.821	-49.3411772
1524.822	-49.3383828
1524.823	-49.3196243
1524.824	-49.3637309
1524.825	-49.3317847
1524.826	-49.3565859
1524.827	-49.3632902
1524.828	-49.3225568
1524.829	-49.3608024
1524.83	-49.3404707
1524.831	-49.3338637
1524.832	-49.3467185
1524.833	-49.3254487
1524.834	-49.3279976
1524.835	-49.3068364
1524.836	-49.3312496
1524.837	-49.3075577
1524.838	-49.3238213
1524.839	-49.3355279
1524.84	-49.3067139
1524.841	-49.3196636
1524.842	-49.3096944
1524.843	-49.2983759
1524.844	-49.3019474
1524.845	-49.265277
1524.846	-49.3026057
1524.847	-49.2805689
1524.848	-49.2805171
1524.849	-49.2897417
1524.85	-49.2588417
1524.851	-49.2735938
1524.852	-49.2599706
1524.853	-49.2363093
1524.854	-49.2567259
1524.855	-49.2363909
1524.856	-49.2354423
1524.857	-49.2202329
1524.858	-49.2152464
1524.859	-49.2159538
1524.86	-49.196215
1524.861	-49.1460937
1524.862	-49.127798
1524.863	-49.0942551
1524.864	-49.0472605
1524.865	-49.0374317
1524.866	-49.0215828
1524.867	-48.992217
1524.868	-48.9868485
1524.869	-48.9444901
1524.87	-48.9272941
1524.871	-48.9006495
1524.872	-48.871483
1524.873	-48.8462944
1524.874	-48.8637312
1524.875	-48.8681745
1524.876	-48.8583331
1524.877	-48.869306
1524.878	-48.8533019
1524.879	-48.8733137
1524.88	-48.8815236
1524.881	-48.9009279
1524.882	-48.9282533
1524.883	-48.9310758
1524.884	-48.9709931
1524.885	-48.9547638
1524.886	-48.963177
1524.887	-49.0058925
1524.888	-49.007619
1524.889	-49.0049244
1524.89	-49.0503079
1524.891	-49.0494892
1524.892	-49.0681569
1524.893	-49.1091639
1524.894	-49.0815771
1524.895	-49.0993641
1524.896	-49.0993317
1524.897	-49.1086381
1524.898	-49.1183319
1524.899	-49.1310054
1524.9	-49.1533374
1524.901	-49.1755075
1524.902	-49.1748719
1524.903	-49.1742832
1524.904	-49.2010052
1524.905	-49.1978654
1524.906	-49.2069508
1524.907	-49.203511
1524.908	-49.2053203
1524.909	-49.166823
1524.91	-49.208837
1524.911	-49.2036781
1524.912	-49.1856404
1524.913	-49.2246587
1524.914	-49.2165456
1524.915	-49.1953112
1524.916	-49.2173457
1524.917	-49.1966045
1524.918	-49.2177918
1524.919	-49.2141708
1524.92	-49.2291078
1524.921	-49.2154495
1524.922	-49.2370423
1524.923	-49.2461966
1524.924	-49.2665761
1524.925	-49.261599
1524.926	-49.2578521
1524.927	-49.2828814
1524.928	-49.2782648
1524.929	-49.2989784
1524.93	-49.3284961
1524.931	-49.3102995
1524.932	-49.3104865
1524.933	-49.3038632
1524.934	-49.3142146
1524.935	-49.3107018
1524.936	-49.3154373
1524.937	-49.3198863
1524.938	-49.3020508
1524.939	-49.3084958
1524.94	-49.2936021
1524.941	-49.3130393
1524.942	-49.2770987
1524.943	-49.2917162
1524.944	-49.2838611
1524.945	-49.3016162
1524.946	-49.287242
1524.947	-49.3003526
1524.948	-49.2819654
1524.949	-49.224106
1524.95	-49.2587842
1524.951	-49.2246643
1524.952	-49.2191322
1524.953	-49.2110745
1524.954	-49.212092
1524.955	-49.2079737
1524.956	-49.1840745
1524.957	-49.1981979
1524.958	-49.1477769
1524.959	-49.1214799
1524.96	-49.1209525
1524.961	-49.1080252
1524.962	-49.0714756
1524.963	-49.09296
1524.964	-49.0734883
1524.965	-49.0714304
1524.966	-49.0708833
1524.967	-49.0499727
1524.968	-49.0552556
1524.969	-49.0898108
1524.97	-49.0725155
1524.971	-49.0973099
1524.972	-49.1004186
1524.973	-49.1037673
1524.974	-49.1087393
1524.975	-49.0895789
1524.976	-49.1296516
1524.977	-49.1381414
1524.978	-49.1406659
1524.979	-49.1658113
1524.98	-49.1636799
1524.981	-49.1719671
1524.982	-49.1846585
1524.983	-49.1874168
1524.984	-49.2045209
1524.985	-49.2195979
1524.986	-49.2376478
1524.987	-49.300968
1524.988	-49.3237756
1524.989	-49.4036697
1524.99	-49.5430409
1524.991	-49.6102807
1524.992	-49.6403494
1524.993	-49.772363
1524.994	-49.8672369
1524.995	-49.9881413
1524.996	-50.1754906
1524.997	-50.5322558
1524.998	-50.9313965
1524.999	-51.2616906
1525	-51.5882532
1525.001	-52.0480808
1525.002	-52.488313
1525.003	-52.6850705
1525.004	-52.9426558
1525.005	-53.4470144
1525.006	-54.2951661
1525.007	-54.9264618
1525.008	-55.6782348
1525.009	-56.6055143
1525.01	-57.3518078
1525.011	-57.6506182
1525.012	-58.0221977
1525.013	-58.4734202
1525.014	-58.9350604
1525.015	-59.1630523
1525.016	-59.2834056
1525.017	-59.1695168
1525.018	-58.7246002
1525.019	-58.3197995
1525.02	-57.7996261
1525.021	-57.2557902
1525.022	-56.6410391
1525.023	-56.3621553
1525.024	-55.9970179
1525.025	-55.2705328
1525.026	-54.4467359
1525.027	-53.8103241
1525.028	-53.0257112
1525.029	-52.4514943
1525.03	-52.1018584
1525.031	-51.8951161
1525.032	-51.6650168
1525.033	-51.3524013
1525.034	-51.2060044
1525.035	-50.9852108
1525.036	-50.6499846
1525.037	-50.3407792
1525.038	-50.2022467
1525.039	-50.0661654
1525.04	-49.9624897
1525.041	-49.8529904
1525.042	-49.835684
1525.043	-49.788763
1525.044	-49.7378852
1525.045	-49.6682827
1525.046	-49.6628483
1525.047	-49.6558645
1525.048	-49.5904239
1525.049	-49.6056783
1525.05	-49.5837039
1525.051	-49.5671838
1525.052	-49.5771595
1525.053	-49.5719089
1525.054	-49.5595617
1525.055	-49.5580012
1525.056	-49.5667612
1525.057	-49.5455922
1525.058	-49.5458529
1525.059	-49.54988
1525.06	-49.5413645
1525.061	-49.5501633
1525.062	-49.5492353
1525.063	-49.5546496
1525.064	-49.5517664
1525.065	-49.5605138
1525.066	-49.5537584
1525.067	-49.555778
1525.068	-49.5527008
1525.069	-49.5577389
1525.07	-49.5486279
1525.071	-49.5448374
1525.072	-49.5587128
1525.073	-49.549975
1525.074	-49.5504906
1525.075	-49.5517882
1525.076	-49.5602856
1525.077	-49.5592594
1525.078	-49.5475451
1525.079	-49.5588517
1525.08	-49.5401247
1525.081	-49.5314821
1525.082	-49.5572781
1525.083	-49.5347702
1525.084	-49.5325256
1525.085	-49.5297953
1525.086	-49.541063
1525.087	-49.5242132
1525.088	-49.5307856
1525.089	-49.5351428
1525.09	-49.5338996
1525.091	-49.5221773
1525.092	-49.5349053
1525.093	-49.529329
1525.094	-49.5280471
1525.095	-49.521779
1525.096	-49.5208095
1525.097	-49.5333033
1525.098	-49.5243617
1525.099	-49.506544
1525.1	-49.5367276
1525.101	-49.5411216
1525.102	-49.5279045
1525.103	-49.5529092
1525.104	-49.5696306
1525.105	-49.5426436
1525.106	-49.5607234
1525.107	-49.5516632
1525.108	-49.5718133
1525.109	-49.5472101
1525.11	-49.5625655
1525.111	-49.5576335
1525.112	-49.5466545
1525.113	-49.570988
1525.114	-49.5697359
1525.115	-49.5803192
1525.116	-49.5636515
1525.117	-49.5714911
1525.118	-49.5618068
1525.119	-49.5486203
1525.12	-49.530457
1525.121	-49.5269023
1525.122	-49.4928404
1525.123	-49.4732014
1525.124	-49.4634285
1525.125	-49.4240911
1525.126	-49.4208493
1525.127	-49.3970905
1525.128	-49.4006152
1525.129	-49.372601
1525.13	-49.3743971
1525.131	-49.3395503
1525.132	-49.3431298
1525.133	-49.3125957
1525.134	-49.3039293
1525.135	-49.2670402
1525.136	-49.2808494
1525.137	-49.26325
1525.138	-49.2420619
1525.139	-49.255813
1525.14	-49.2322735
1525.141	-49.2235042
1525.142	-49.2002729
1525.143	-49.2108529
1525.144	-49.2076192
1525.145	-49.1736748
1525.146	-49.1569295
1525.147	-49.1518349
1525.148	-49.1525132
1525.149	-49.1146698
1525.15	-49.1141027
1525.151	-49.0846878
1525.152	-49.0672295
1525.153	-49.0692331
1525.154	-49.0254936
1525.155	-49.0365553
1525.156	-49.0439834
1525.157	-49.0144963
1525.158	-49.0348727
1525.159	-49.0294997
1525.16	-49.0359812
1525.161	-49.0390857
1525.162	-49.0687611
1525.163	-49.0569876
1525.164	-49.0750487
1525.165	-49.0994284
1525.166	-49.1261275
1525.167	-49.1361675
1525.168	-49.1523234
1525.169	-49.1723411
1525.17	-49.1649391
1525.171	-49.1956037
1525.172	-49.2015577
1525.173	-49.203271
1525.174	-49.2432607
1525.175	-49.2335545
1525.176	-49.2386618
1525.177	-49.2505532
1525.178	-49.2598206
1525.179	-49.2523782
1525.18	-49.254761
1525.181	-49.25961
1525.182	-49.2479322
1525.183	-49.2561174
1525.184	-49.2711943
1525.185	-49.2489521
1525.186	-49.2789212
1525.187	-49.2599867
1525.188	-49.2920127
1525.189	-49.2751719
1525.19	-49.3070227
1525.191	-49.349227
1525.192	-49.3201844
1525.193	-49.357755
1525.194	-49.3449572
1525.195	-49.3570466
1525.196	-49.3615692
1525.197	-49.3718771
1525.198	-49.3840421
1525.199	-49.3640111
1525.2	-49.3838064
1525.201	-49.3821732
1525.202	-49.3814687
1525.203	-49.3695757
1525.204	-49.3636314
1525.205	-49.3591475
1525.206	-49.3655563
1525.207	-49.3465977
1525.208	-49.3441582
1525.209	-49.3730202
1525.21	-49.3385698
1525.211	-49.3513602
1525.212	-49.353935
1525.213	-49.3536683
1525.214	-49.3568725
1525.215	-49.3676622
1525.216	-49.3805102
1525.217	-49.3721709
1525.218	-49.3679007
1525.219	-49.3747252
1525.22	-49.3786009
1525.221	-49.3835181
1525.222	-49.3760377
1525.223	-49.3957951
1525.224	-49.3860078
1525.225	-49.387774
1525.226	-49.4154382
1525.227	-49.3948867
1525.228	-49.3854493
1525.229	-49.3796269
1525.23	-49.394012
1525.231	-49.3803912
1525.232	-49.362986
1525.233	-49.3688933
1525.234	-49.3829282
1525.235	-49.3697773
1525.236	-49.3762602
1525.237	-49.3830773
1525.238	-49.3884919
1525.239	-49.3791647
1525.24	-49.3841661
1525.241	-49.3792388
1525.242	-49.3761454
1525.243	-49.3759842
1525.244	-49.3520313
1525.245	-49.3598983
1525.246	-49.3442525
1525.247	-49.3332042
1525.248	-49.3298233
1525.249	-49.3152465
1525.25	-49.3128844
1525.251	-49.3283487
1525.252	-49.2833733
1525.253	-49.292438
1525.254	-49.2802848
1525.255	-49.2450624
1525.256	-49.2602642
1525.257	-49.225068
1525.258	-49.2284116
1525.259	-49.2169214
1525.26	-49.1948593
1525.261	-49.2195945
1525.262	-49.2044641
1525.263	-49.189843
1525.264	-49.1858765
1525.265	-49.2011143
1525.266	-49.170744
1525.267	-49.1822412
1525.268	-49.1745169
1525.269	-49.2015442
1525.27	-49.2062473
1525.271	-49.2122506
1525.272	-49.242068
1525.273	-49.2796162
1525.274	-49.3781569
1525.275	-49.5208581
1525.276	-49.6496797
1525.277	-49.8051846
1525.278	-49.9576288
1525.279	-50.0055776
1525.28	-50.1076444
1525.281	-50.3058657
1525.282	-50.5962157
1525.283	-50.9264059
1525.284	-51.236891
1525.285	-51.7938251
1525.286	-52.2719437
1525.287	-52.4619579
1525.288	-52.6009722
1525.289	-52.8064604
1525.29	-53.0837385
1525.291	-53.2787283
1525.292	-53.5280564
1525.293	-53.9314197
1525.294	-54.1789441
1525.295	-54.2694052
1525.296	-54.312201
1525.297	-54.3088034
1525.298	-54.2980613
1525.299	-54.2767844
1525.3	-54.2733368
1525.301	-54.1928241
1525.302	-54.0566697
1525.303	-53.9217142
1525.304	-53.7746875
1525.305	-53.6175919
1525.306	-53.4800455
1525.307	-53.4057344
1525.308	-53.3645525
1525.309	-53.2998101
1525.31	-53.2136424
1525.311	-53.1413156
1525.312	-52.9810563
1525.313	-52.8151145
1525.314	-52.6781378
1525.315	-52.5714834
1525.316	-52.4916492
1525.317	-52.406703
1525.318	-52.3658387
1525.319	-52.306846
1525.32	-52.21846
1525.321	-52.1010095
1525.322	-52.00703
1525.323	-51.8986535
1525.324	-51.7363497
1525.325	-51.6354731
1525.326	-51.5807945
1525.327	-51.5585985
1525.328	-51.4902908
1525.329	-51.4041591
1525.33	-51.3362035
1525.331	-51.3030983
1525.332	-51.1819753
1525.333	-51.0797717
1525.334	-50.9990053
1525.335	-50.9383387
1525.336	-50.8925075
1525.337	-50.8551378
1525.338	-50.831531
1525.339	-50.8081196
1525.34	-50.7447784
1525.341	-50.674107
1525.342	-50.6265645
1525.343	-50.5718217
1525.344	-50.5037024
1525.345	-50.4548678
1525.346	-50.4317229
1525.347	-50.3958799
1525.348	-50.3516787
1525.349	-50.3347717
1525.35	-50.2811376
1525.351	-50.2320568
1525.352	-50.1566195
1525.353	-50.1241474
1525.354	-50.0889519
1525.355	-50.044791
1525.356	-50.030816
1525.357	-50.0127768
1525.358	-49.9972388
1525.359	-49.9624986
1525.36	-49.9118694
1525.361	-49.8947956
1525.362	-49.8719016
1525.363	-49.8328379
1525.364	-49.8101205
1525.365	-49.7785877
1525.366	-49.7725612
1525.367	-49.7630933
1525.368	-49.7544993
1525.369	-49.7457206
1525.37	-49.7315131
1525.371	-49.7224193
1525.372	-49.7161446
1525.373	-49.709487
1525.374	-49.7181922
1525.375	-49.7167484
1525.376	-49.7181744
1525.377	-49.724757
1525.378	-49.7144145
1525.379	-49.7096007
1525.38	-49.6937273
1525.381	-49.6785587
1525.382	-49.6708743
1525.383	-49.6670398
1525.384	-49.650198
1525.385	-49.6404484
1525.386	-49.6436262
1525.387	-49.637722
1525.388	-49.6230602
1525.389	-49.6214314
1525.39	-49.6098543
1525.391	-49.6045856
1525.392	-49.6137859
1525.393	-49.615505
1525.394	-49.6015408
1525.395	-49.5858813
1525.396	-49.5827801
1525.397	-49.5862843
1525.398	-49.5895907
1525.399	-49.5897304
1525.4	-49.5887328
1525.401	-49.584885
1525.402	-49.5713571
1525.403	-49.5565634
1525.404	-49.5524693
1525.405	-49.5520643
1525.406	-49.5500831
1525.407	-49.5622831
1525.408	-49.5679053
1525.409	-49.5628385
1525.41	-49.5417305
1525.411	-49.5318078
1525.412	-49.5406631
1525.413	-49.5408756
1525.414	-49.5123591
1525.415	-49.4981473
1525.416	-49.4905259
1525.417	-49.4982048
1525.418	-49.4927397
1525.419	-49.4874908
1525.42	-49.4776346
1525.421	-49.4718889
1525.422	-49.4659925
1525.423	-49.4663601
1525.424	-49.4637327
1525.425	-49.4686486
1525.426	-49.4608308
1525.427	-49.4680647
1525.428	-49.4810844
1525.429	-49.4694537
1525.43	-49.4591873
1525.431	-49.4434902
1525.432	-49.4468302
1525.433	-49.4476472
1525.434	-49.439637
1525.435	-49.4353183
1525.436	-49.433782
1525.437	-49.4412613
1525.438	-49.460404
1525.439	-49.4480351
1525.44	-49.4377131
1525.441	-49.424091
1525.442	-49.4209571
1525.443	-49.4334188
1525.444	-49.4348018
1525.445	-49.4248088
1525.446	-49.4210029
1525.447	-49.4222455
1525.448	-49.4244209
1525.449	-49.4285564
1525.45	-49.4245246
1525.451	-49.4213247
1525.452	-49.4169004
1525.453	-49.4382299
1525.454	-49.4379431
1525.455	-49.4445942
1525.456	-49.4422315
1525.457	-49.452596
1525.458	-49.4558007
1525.459	-49.4587331
1525.46	-49.4594527
1525.461	-49.4634605
1525.462	-49.4623094
1525.463	-49.464093
1525.464	-49.4678129
1525.465	-49.4648958
1525.466	-49.4636222
1525.467	-49.4618816
1525.468	-49.4751532
1525.469	-49.4799731
1525.47	-49.4823064
1525.471	-49.4802489
1525.472	-49.4765908
1525.473	-49.4809062
1525.474	-49.4821845
1525.475	-49.4757559
1525.476	-49.4821221
1525.477	-49.4802792
1525.478	-49.4851601
1525.479	-49.4848005
1525.48	-49.4914231
1525.481	-49.5055173
1525.482	-49.510121
1525.483	-49.5071266
1525.484	-49.5036564
1525.485	-49.5052302
1525.486	-49.5007753
1525.487	-49.4938128
1525.488	-49.4941313
1525.489	-49.5021832
1525.49	-49.5015125
1525.491	-49.5061255
1525.492	-49.5140705
1525.493	-49.5232784
1525.494	-49.5271132
1525.495	-49.5164859
1525.496	-49.5076963
1525.497	-49.5087211
1525.498	-49.5092691
1525.499	-49.4960537
1525.5	-49.4902375
1525.501	-49.489346
1525.502	-49.479885
1525.503	-49.4764391
1525.504	-49.4720814
1525.505	-49.4682775
1525.506	-49.471645
1525.507	-49.4657895
1525.508	-49.4649248
1525.509	-49.4736379
1525.51	-49.4733365
1525.511	-49.4657542
1525.512	-49.4544103
1525.513	-49.4606046
1525.514	-49.4602416
1525.515	-49.4644598
1525.516	-49.4637158
1525.517	-49.4493846
1525.518	-49.4374374
1525.519	-49.435106
1525.52	-49.4400048
1525.521	-49.4319259
1525.522	-49.4225588
1525.523	-49.4200079
1525.524	-49.4137802
1525.525	-49.4142432
1525.526	-49.4226254
1525.527	-49.4330093
1525.528	-49.4283637
1525.529	-49.4298042
1525.53	-49.4392605
1525.531	-49.4476697
1525.532	-49.4379406
1525.533	-49.4339875
1525.534	-49.4404818
1525.535	-49.4507296
1525.536	-49.4618784
1525.537	-49.4695217
1525.538	-49.4650606
1525.539	-49.4713208
1525.54	-49.4817262
1525.541	-49.4791317
1525.542	-49.4847418
1525.543	-49.476336
1525.544	-49.4828244
1525.545	-49.4862952
1525.546	-49.4976408
1525.547	-49.5214332
1525.548	-49.5287274
1525.549	-49.5460999
1525.55	-49.5573308
1525.551	-49.5598114
1525.552	-49.5627868
1525.553	-49.5663234
1525.554	-49.5713385
1525.555	-49.5892553
1525.556	-49.5938701
1525.557	-49.5909218
1525.558	-49.5892384
1525.559	-49.6001702
1525.56	-49.6080197
1525.561	-49.6254203
1525.562	-49.6235222
1525.563	-49.6175789
1525.564	-49.6184291
1525.565	-49.6121846
1525.566	-49.6216179
1525.567	-49.6220553
1525.568	-49.6164126
1525.569	-49.6202131
1525.57	-49.6292719
1525.571	-49.6364021
1525.572	-49.6343266
1525.573	-49.6290969
1525.574	-49.6316267
1525.575	-49.6290567
1525.576	-49.6315468
1525.577	-49.6215442
1525.578	-49.609895
1525.579	-49.6263017
1525.58	-49.6294264
1525.581	-49.6306665
1525.582	-49.6258398
1525.583	-49.6230493
1525.584	-49.6156925
1525.585	-49.6254085
1525.586	-49.620072
1525.587	-49.622417
1525.588	-49.6228941
1525.589	-49.6282128
1525.59	-49.6332523
1525.591	-49.6262166
1525.592	-49.6283075
1525.593	-49.6228083
1525.594	-49.6278127
1525.595	-49.6385154
1525.596	-49.6433992
1525.597	-49.6422079
1525.598	-49.6278555
1525.599	-49.6147554
1525.6	-49.6132219
1525.601	-49.6078711
1525.602	-49.6031631
1525.603	-49.604692
1525.604	-49.6030533
1525.605	-49.6001505
1525.606	-49.6056263
1525.607	-49.6031739
1525.608	-49.610712
1525.609	-49.6225928
1525.61	-49.6289013
1525.611	-49.6357331
1525.612	-49.638049
1525.613	-49.6348501
1525.614	-49.6481823
1525.615	-49.6606208
1525.616	-49.6853861
1525.617	-49.6983637
1525.618	-49.6949308
1525.619	-49.6999838
1525.62	-49.7135726
1525.621	-49.7176859
1525.622	-49.7255591
1525.623	-49.7320204
1525.624	-49.7298749
1525.625	-49.7258858
1525.626	-49.7276394
1525.627	-49.7286076
1525.628	-49.7333705
1525.629	-49.7334725
1525.63	-49.7289341
1525.631	-49.7180686
1525.632	-49.7049881
1525.633	-49.7092631
1525.634	-49.7052382
1525.635	-49.7077743
1525.636	-49.7191466
1525.637	-49.7152006
1525.638	-49.710475
1525.639	-49.6958292
1525.64	-49.6959657
1525.641	-49.6985256
1525.642	-49.698134
1525.643	-49.6993392
1525.644	-49.6958571
1525.645	-49.7097972
1525.646	-49.7164605
1525.647	-49.7292665
1525.648	-49.7325233
1525.649	-49.7303123
1525.65	-49.7342067
1525.651	-49.7304441
1525.652	-49.7341267
1525.653	-49.7360407
1525.654	-49.7307829
1525.655	-49.7313084
1525.656	-49.7292683
1525.657	-49.736634
1525.658	-49.7350426
1525.659	-49.7340238
1525.66	-49.7265103
1525.661	-49.7236581
1525.662	-49.7234859
1525.663	-49.7218325
1525.664	-49.7250373
1525.665	-49.7281753
1525.666	-49.7327701
1525.667	-49.7385666
1525.668	-49.743538
1525.669	-49.7422497
1525.67	-49.728245
1525.671	-49.7250231
1525.672	-49.7167104
1525.673	-49.6943429
1525.674	-49.689305
1525.675	-49.6893179
1525.676	-49.6923537
1525.677	-49.6878
1525.678	-49.6971677
1525.679	-49.6943079
1525.68	-49.6902733
1525.681	-49.6988986
1525.682	-49.6904328
1525.683	-49.6819599
1525.684	-49.6845582
1525.685	-49.6848624
1525.686	-49.6829801
1525.687	-49.6749224
1525.688	-49.6623623
1525.689	-49.6587498
1525.69	-49.657832
1525.691	-49.6691882
1525.692	-49.659258
1525.693	-49.6579111
1525.694	-49.6513658
1525.695	-49.6565268
1525.696	-49.643621
1525.697	-49.6455109
1525.698	-49.6429219
1525.699	-49.6389842
1525.7	-49.6428518
1525.701	-49.6359465
1525.702	-49.6300577
1525.703	-49.6170617
1525.704	-49.6056311
1525.705	-49.5817556
1525.706	-49.5765407
1525.707	-49.5759765
1525.708	-49.5690659
1525.709	-49.5645432
1525.71	-49.5730187
1525.711	-49.5742085
1525.712	-49.572049
1525.713	-49.5650109
1525.714	-49.5620665
1525.715	-49.5685139
1525.716	-49.5643286
1525.717	-49.5669073
1525.718	-49.5736006
1525.719	-49.5748065
1525.72	-49.5753244
1525.721	-49.5802784
1525.722	-49.5896304
1525.723	-49.5937194
1525.724	-49.5892748
1525.725	-49.5799745
1525.726	-49.5740955
1525.727	-49.5892653
1525.728	-49.5791949
1525.729	-49.5888007
1525.73	-49.5819318
1525.731	-49.5931971
1525.732	-49.5981555
1525.733	-49.5976942
1525.734	-49.6100598
1525.735	-49.6123418
1525.736	-49.61495
1525.737	-49.6233379
1525.738	-49.6154788
1525.739	-49.60771
1525.74	-49.6013812
1525.741	-49.6096712
1525.742	-49.6122939
1525.743	-49.6080128
1525.744	-49.5981683
1525.745	-49.5704367
1525.746	-49.5778327
1525.747	-49.5981722
1525.748	-49.6111221
1525.749	-49.6181434
1525.75	-49.6144779
1525.751	-49.609731
1525.752	-49.6180411
1525.753	-49.6213752
1525.754	-49.6196536
1525.755	-49.6222084
1525.756	-49.6102189
1525.757	-49.5994663
1525.758	-49.6048438
1525.759	-49.5980057
1525.76	-49.5903602
1525.761	-49.5784849
1525.762	-49.5785911
1525.763	-49.5864369
1525.764	-49.5884206
1525.765	-49.5806166
1525.766	-49.5663975
1525.767	-49.5655367
1525.768	-49.5615859
1525.769	-49.5521782
1525.77	-49.5458821
1525.771	-49.5354443
1525.772	-49.546104
1525.773	-49.5498057
1525.774	-49.5497037
1525.775	-49.5618173
1525.776	-49.5604522
1525.777	-49.56381
1525.778	-49.5771893
1525.779	-49.5769545
1525.78	-49.5673666
1525.781	-49.5605739
1525.782	-49.5671625
1525.783	-49.5680026
1525.784	-49.5542248
1525.785	-49.5519958
1525.786	-49.548898
1525.787	-49.5461451
1525.788	-49.5468976
1525.789	-49.5439597
1525.79	-49.537581
1525.791	-49.5284593
1525.792	-49.5280748
1525.793	-49.5361585
1525.794	-49.5283586
1525.795	-49.5122814
1525.796	-49.4937111
1525.797	-49.4911631
1525.798	-49.4893286
1525.799	-49.4733875
1525.8	-49.4737465
1525.801	-49.4728246
1525.802	-49.4803312
1525.803	-49.4816557
1525.804	-49.4756953
1525.805	-49.4707974
1525.806	-49.4698732
1525.807	-49.4701919
1525.808	-49.4678857
1525.809	-49.4747865
1525.81	-49.4715196
1525.811	-49.4562328
1525.812	-49.4561484
1525.813	-49.4530222
1525.814	-49.4563612
1525.815	-49.4579049
1525.816	-49.4586659
1525.817	-49.4480442
1525.818	-49.4642089
1525.819	-49.481913
1525.82	-49.489169
1525.821	-49.4888991
1525.822	-49.4885371
1525.823	-49.4971226
1525.824	-49.4939508
1525.825	-49.487463
1525.826	-49.4888729
1525.827	-49.4851281
1525.828	-49.4850453
1525.829	-49.4902896
1525.83	-49.5167955
1525.831	-49.5107173
1525.832	-49.4936124
1525.833	-49.4922307
1525.834	-49.5112173
1525.835	-49.5264869
1525.836	-49.5421791
1525.837	-49.5317491
1525.838	-49.5430586
1525.839	-49.5480296
1525.84	-49.550366
1525.841	-49.5501288
1525.842	-49.5527535
1525.843	-49.5478547
1525.844	-49.5402566
1525.845	-49.5473364
1525.846	-49.5584262
1525.847	-49.5558423
1525.848	-49.5715166
1525.849	-49.5751028
1525.85	-49.566578
1525.851	-49.5678191
1525.852	-49.5672265
1525.853	-49.5800169
1525.854	-49.5856402
1525.855	-49.5882977
1525.856	-49.5761155
1525.857	-49.5690981
1525.858	-49.5541087
1525.859	-49.5523994
1525.86	-49.5585956
1525.861	-49.555458
1525.862	-49.5555786
1525.863	-49.5511833
1525.864	-49.5523067
1525.865	-49.5480365
1525.866	-49.5434745
1525.867	-49.5394628
1525.868	-49.5409226
1525.869	-49.5367525
1525.87	-49.5147294
1525.871	-49.5018971
1525.872	-49.4870326
1525.873	-49.4770356
1525.874	-49.4671622
1525.875	-49.4587394
1525.876	-49.4456956
1525.877	-49.4404471
1525.878	-49.4338909
1525.879	-49.4333635
1525.88	-49.4253814
1525.881	-49.418681
1525.882	-49.4200005
1525.883	-49.4100576
1525.884	-49.4117886
1525.885	-49.4133308
1525.886	-49.4197261
1525.887	-49.4124073
1525.888	-49.411426
1525.889	-49.4178845
1525.89	-49.4188627
1525.891	-49.4141609
1525.892	-49.4044357
1525.893	-49.4024923
1525.894	-49.4090709
1525.895	-49.4092121
1525.896	-49.4063624
1525.897	-49.4122705
1525.898	-49.4202045
1525.899	-49.4189255
1525.9	-49.4204611
1525.901	-49.4258726
1525.902	-49.4242047
1525.903	-49.4328516
1525.904	-49.44275
1525.905	-49.440482
1525.906	-49.4421356
1525.907	-49.4387616
1525.908	-49.4305174
1525.909	-49.4269322
1525.91	-49.4294928
1525.911	-49.4460178
1525.912	-49.4546231
1525.913	-49.4579939
1525.914	-49.4573337
1525.915	-49.4564682
1525.916	-49.4529055
1525.917	-49.4471908
1525.918	-49.4466118
1525.919	-49.4517192
1525.92	-49.4690151
1525.921	-49.4740659
1525.922	-49.476654
1525.923	-49.4695036
1525.924	-49.4650278
1525.925	-49.4674834
1525.926	-49.4755907
1525.927	-49.4722972
1525.928	-49.4614623
1525.929	-49.4648187
1525.93	-49.4708393
1525.931	-49.4712754
1525.932	-49.4700689
1525.933	-49.4759968
1525.934	-49.4669597
1525.935	-49.4580292
1525.936	-49.4595525
1525.937	-49.4540024
1525.938	-49.4593786
1525.939	-49.4684429
1525.94	-49.4677233
1525.941	-49.4704412
1525.942	-49.462159
1525.943	-49.4558258
1525.944	-49.4580914
1525.945	-49.4576852
1525.946	-49.460169
1525.947	-49.4543155
1525.948	-49.4440712
1525.949	-49.4394906
1525.95	-49.4398118
1525.951	-49.4427559
1525.952	-49.4354216
1525.953	-49.4277455
1525.954	-49.4151107
1525.955	-49.4123612
1525.956	-49.4034981
1525.957	-49.3983182
1525.958	-49.3899108
1525.959	-49.3776524
1525.96	-49.3767323
1525.961	-49.3762717
1525.962	-49.3760874
1525.963	-49.3751467
1525.964	-49.3777654
1525.965	-49.378955
1525.966	-49.3857276
1525.967	-49.394544
1525.968	-49.4017594
1525.969	-49.4030386
1525.97	-49.4061333
1525.971	-49.4118533
1525.972	-49.404412
1525.973	-49.4020207
1525.974	-49.4024935
1525.975	-49.4033705
1525.976	-49.3944057
1525.977	-49.3917741
1525.978	-49.4099187
1525.979	-49.4164625
1525.98	-49.4348549
1525.981	-49.456051
1525.982	-49.4802424
1525.983	-49.4869198
1525.984	-49.4912356
1525.985	-49.4959439

